Exploiting Long-Distance Interactions and Tolerating Atom Loss in Neutral Atom Quantum Architectures

Quantum technologies currently struggle to scale beyond moderate scale prototypes and are unable to execute even reasonably sized programs due to prohibitive gate error rates or coherence times. Many software approaches rely on heavy compiler optimization to squeeze extra value from noisy machines but are fundamentally limited by hardware. Alone, these software approaches help to maximize the use of available hardware but cannot overcome the inherent limitations posed by the underlying technology. An alternative approach is to explore the use of new, though potentially less developed, technology as a path towards scalability. In this work we evaluate the advantages and disadvantages of a Neutral Atom (NA) architecture. NA systems offer several promising advantages such as long range interactions and native multiqubit gates which reduce communication overhead, overall gate count, and depth for compiled programs. Long range interactions, however, impede parallelism with restriction zones surrounding interacting qubit pairs. We extend current compiler methods to maximize the benefit of these advantages and minimize the cost. Furthermore, atoms in an NA device have the possibility to randomly be lost over the course of program execution which is extremely detrimental to total program execution time as atom arrays are slow to load. When the compiled program is no longer compatible with the underlying topology, we need a fast and efficient coping mechanism. We propose hardware and compiler methods to increase system resilience to atom loss dramatically reducing total computation time by circumventing complete reloads or full recompilation every cycle.

==> data/hole-fidelity-cnu-shot-success-rate-drop-cnu.csv <==
number-of-holes 0,reroute-mid estimated-shot-success 0,number-of-holes 1,2 estimated-shot-success 1,2 estimated-shot-success 1-err,number-of-holes 2,3 estimated-shot-success 2,3 estimated-shot-success 2-err,number-of-holes 3,5 estimated-shot-success 3,5 estimated-shot-success 3-err,number-of-holes 4,c-smallreroute-mid estimated-shot-success 4,number-of-holes 5,3 estimated-shot-success 5,3 estimated-shot-success 5-err,number-of-holes 6,5 estimated-shot-success 6,5 estimated-shot-success 6-err,number-of-holes 7,recompile-mid estimated-shot-success 7,number-of-holes 8,2 estimated-shot-success 8,2 estimated-shot-success 8-err,number-of-holes 9,3 estimated-shot-success 9,3 estimated-shot-success 9-err,number-of-holes 10,5 estimated-shot-success 10,5 estimated-shot-success 10-err
0,0,0,0.5464119593082442,0.0,0,0.6819538206139717,0.0,0,0.681953820613972,0.0,0,0,0,0.5464119593082442,0.0,0,0.6819538206139721,0.0,0,0,0,0.5464119593082442,0.0,0,0.6819538206139717,0.0,0,0.681953820613972,0.0
,,1,0.47832477337777085,0.034015593950686734,1,0.6430147436482763,0.0373236213868411,1,0.673638976276384,0.01494659478665682,,,1,0.5464119593082442,0.0,1,0.6819538206139721,0.0,,,1,0.5492147049012492,0.048262544903815575,1,0.6816880133814853,0.0010627767806886334,1,0.681953820613972,1.2194932547427561e-16
,,2,0.4261159891464557,0.04185777104332103,2,0.6116396018262382,0.05301852846521359,2,0.6647720516201157,0.022078484933103257,,,2,0.5402441407099082,0.01877467227669829,2,0.6819538206139721,0.0,,,2,0.5188422121947284,0.05840532037455208,2,0.6802023035741066,0.005701530851657301,2,0.6819538206139719,1.5899930305519633e-16
,,3,0.38431519098620387,0.049693286308371595,3,0.5812852108487465,0.05534723349012399,3,0.6524405924677231,0.02274028133107282,,,3,0.5322089448694786,0.023890453252476723,3,0.6819538206139721,0.0,,,3,0.5009829976565101,0.07174896140597756,3,0.6774407229007049,0.01121369954854031,3,0.6819538206139719,1.6018147028407217e-16
,,4,0.33909556649810096,0.04652237485390611,4,0.5513989275203642,0.06424609555214998,4,0.6437144905960384,0.02418455985582238,,,4,0.522574378190739,0.03458347379029476,4,0.6819538206139721,0.0,,,4,0.48364635247419074,0.054818289988732276,4,0.6755345651530331,0.013062707008447009,4,0.6819538206139719,1.385579249293805e-16
,,5,0.30267363584765666,0.04724988545650843,5,0.5205661539416299,0.06545449438563165,5,0.6390753623667322,0.025235466979873573,,,5,0.5102188566369968,0.041125639264044105,5,0.679910310658408,0.010644381237119584,,,5,0.47743884948418425,0.06770229382933544,5,0.6750860548621551,0.012636305205521135,5,0.6819538206139719,1.436914289510649e-16
,,6,0.27288947423390375,0.048360826257421274,6,0.502721977667458,0.053958779010921845,6,0.6376895624180523,0.02371901909953532,,,6,0.4992837783516609,0.04193904513618232,6,0.6779019978301645,0.01620039881464026,,,6,0.4701121749832961,0.06369733842792785,6,0.669212918927316,0.02652421207782901,6,0.6819538206139718,1.3571475032848392e-16
,,7,0.24704363850519612,0.043765319200047725,7,0.4800985556808526,0.06364150053401244,7,0.63574988523963,0.025031897708485136,,,7,0.4849050829328969,0.04273748989464424,7,0.6764809956770919,0.015923449632157333,,,7,0.450238476712752,0.10886422221009068,7,0.6638111048324695,0.026321694096585004,7,0.6819538206139718,1.4680874250121605e-16
,,8,0.22698928081206887,0.04164080627469888,8,0.4667918213812591,0.0666634957353695,8,0.6330486767253967,0.023464419004479486,,,8,0.47041442052715227,0.03965439231325076,8,0.6724273848139564,0.021540495264199017,,,8,0.4455580577691179,0.06089616344903,8,0.6611847374877391,0.029146727509479123,8,0.6819538206139718,1.547662566416864e-16
,,9,0.20896826586148481,0.03889086868162676,9,0.45134344823323536,0.06657033847459938,9,0.629791780001352,0.024252474422822124,,,9,0.4556278302554375,0.044452212087958104,9,0.6704190672044646,0.024134492588372063,,,9,0.4321489032149986,0.10520315951242781,9,0.6550017107535064,0.035406614543643286,9,0.6819538206139719,1.776923189435173e-16
,,10,0.1903333541334035,0.03843060047147403,10,0.4288389243018688,0.060724656848702895,10,0.6246621106125043,0.026595137772985444,,,10,0.4387915227560028,0.04366354477311901,10,0.6623787542892344,0.030784411455978176,,,10,0.44700254216163254,0.08865994975747485,10,0.6469672836353595,0.0478187620024195,10,0.6819538206139719,1.8057108115390574e-16
,,11,0.16959806095480004,0.03846998850087743,11,0.4180963450750694,0.06417933287349142,11,0.6190118995736369,0.0306066327374998,,,11,0.42684147266741274,0.0463584331472826,11,0.6562482054368546,0.03189221184376693,,,11,0.41584496751761296,0.14234050016994373,11,0.6452795764757642,0.04182849211680152,11,0.6819538206139719,1.666617973768438e-16
,,12,0.15173942454704104,0.042094092284045724,12,0.405769298665277,0.06579647170304243,12,0.6228208409182334,0.02893006801602693,,,12,0.40432030642950906,0.04650788627208094,12,0.6496640284063276,0.035864822314310624,,,12,0.4240795322890493,0.11070118432796522,12,0.6428714194702155,0.03602373629833562,12,0.681953820613972,1.424960305003875e-16
,,13,0.13587110339771177,0.03851053309635179,13,0.4017687869886212,0.06458984429780647,13,0.62531969942026,0.026728080202919006,,,13,0.3846024736482689,0.04727884556806586,13,0.6489043245735039,0.03443000930950186,,,13,0.3714696626310825,0.1662431502573794,13,0.6395560899787174,0.04533458522238815,13,0.681953820613972,1.3608494946225236e-16
,,14,0.12535233919390917,0.036290090145718754,14,0.3875004875609387,0.06417363974779687,14,0.6257458442314655,0.029006863078767747,,,14,0.3665726865073504,0.04564391471787464,14,0.6429761383850878,0.03652432666656543,,,14,0.38912196035715635,0.16275798040990905,14,0.6373398131626503,0.04048667135339171,14,0.6819538206139719,1.4749253168086327e-16
,,15,0.10886961376678149,0.03225787304506304,15,0.37829765582826375,0.06787951114440786,15,0.618537450072678,0.02696347577924629,,,15,0.3537804961253111,0.04348472929248931,15,0.6392219035882959,0.04033303612937816,,,15,0.3838411763893016,0.16779973382161315,15,0.6269242518101927,0.0476322422639361,15,0.6819538206139719,1.5253975909125206e-16
,,16,0.10118335330069075,0.033044026793725374,16,0.37559663959035483,0.06434258440064057,16,0.6094536950607228,0.036646916582513345,,,16,0.3353917574920069,0.04335160180673587,16,0.6391532865780664,0.03923440610495694,,,16,0.36776305996796244,0.16949385070178863,16,0.614285738643261,0.05488304882789978,16,0.6819538206139718,1.5539885205834496e-16
,,17,0.09457397338130069,0.02862665424554478,17,0.37483827936085207,0.06360231668326528,17,0.6072173097385526,0.036439298413875755,,,17,0.32453976481681696,0.04450630371085558,17,0.6345724165558847,0.03997315209128997,,,17,0.3515109016860616,0.2051248915304896,17,0.5973144273162516,0.05940515016204407,17,0.6819538206139718,1.614484886170271e-16
,,18,0.08403467683448979,0.026357058167632227,18,0.3780758409950113,0.05856542181866015,18,0.6072609172011922,0.03726125286661087,,,18,0.3112427680178713,0.04317651100915132,18,0.629437460198388,0.04179782348654259,,,18,0.3562793260276136,0.185182903331873,18,0.5987992507692583,0.06511424126748112,18,0.6819538206139719,1.5253975909125206e-16
,,19,0.07087007504337951,0.027795126572045005,19,0.3816078023658135,0.052988356759146045,19,0.6117466781429092,0.03789140203447792,,,19,0.2999028796506447,0.04223451228029456,19,0.6248315848021372,0.04127422647163443,,,19,0.34051581943393167,0.19550383530865387,19,0.5902204047550548,0.07424234941019645,19,0.6819538206139718,1.5227567794260638e-16
,,20,0.06265917499041933,0.028321504658070505,20,0.3822452009121193,0.0562064323782116,20,0.6107079628852419,0.03056645266784337,,,20,0.2913320897519205,0.048063939116179136,20,0.6273620783029475,0.04006111627588495,,,20,0.32167207503456563,0.21059288238292515,20,0.5772398285945786,0.11309164152586039,20,0.6819538206139719,1.6415248884545277e-16


==> data/hole-fidelity-cuccaro-shot-success-rate-drop-cuccaro.csv <==
number-of-holes 0,0,number-of-holes 1,1,1-err,number-of-holes 2,2,2-err,number-of-holes 3,3,3-err,number-of-holes 4,4,number-of-holes 5,5,5-err,number-of-holes 6,6,6-err,number-of-holes 7,7,number-of-holes 8,8,8-err,number-of-holes 9,9,9-err,number-of-holes 10,10,10-err
0,0,0,0.5739463476638822,0.0,0,0.5739463476638821,0.0,0,0.5739463476638823,0.0,0,0,0,0.5739463476638822,0.0,0,0.5739463476638821,0.0,0,0,0,0.5739463476638822,0.0,0,0.5739463476638821,0.0,0,0.5739463476638823,0.0
,,1,0.48706560360412454,0.04897425668251903,1,0.5333147089059123,0.034698203916613504,1,0.5670380649294031,0.01598956752623136,,,1,0.5739463476638822,0.0,1,0.5739463476638821,0.0,,,1,0.5737226429517046,0.000894438317606648,1,0.5739463476638821,8.419429877083597e-17,1,0.5739463476638822,7.901564296249188e-17
,,2,0.405292880546927,0.05386837325070245,2,0.5022578278615412,0.038396035161516656,2,0.5598308661150666,0.02045134353519319,,,2,0.5695077247562417,0.0164946790292234,2,0.5724073460963529,0.011309305661369937,,,2,0.567673415959976,0.018293533392227446,2,0.5739463476638821,1.3212538376244495e-16,2,0.5739463476638822,1.3989947691101287e-16
,,3,0.3622807083389333,0.05265419432586873,3,0.4824940159394075,0.04986223615920482,3,0.5558121061271306,0.021526613319674502,,,3,0.5535162668351853,0.040093897813102505,3,0.5730828105212109,0.006106129693892702,,,3,0.5655698697491995,0.016184869833967084,3,0.5739463476638822,1.4298946369280793e-16,3,0.5739463476638822,1.2262814116578436e-16
,,4,0.328238948502634,0.05523958217950428,4,0.4580645148640415,0.04723511972748056,4,0.5465457082434841,0.020994092768440914,,,4,0.5428651549191177,0.04797324260390551,4,0.572347200497407,0.008230648442672652,,,4,0.559156899784917,0.022678611892557817,4,0.5739463476638822,1.2983663394136781e-16,4,0.5739463476638822,1.3280956678319228e-16
,,5,0.2993541861189759,0.05781847024656577,5,0.43649149333928877,0.05192458738984304,5,0.543722613479313,0.019986957570184358,,,5,0.5308542834172695,0.05532231263360792,5,0.5713557310630689,0.01035805965570467,,,5,0.5543314678099629,0.029517072644767866,5,0.5739463476638822,1.6057359197309937e-16,5,0.5739463476638822,1.9306652732109474e-16
,,6,0.2756590145810516,0.06292542165016363,6,0.40848822432783904,0.054678051812560094,6,0.5473760329483717,0.021210616460632836,,,6,0.5202882840962684,0.06338974769707835,6,0.56772917525763,0.01680961484314729,,,6,0.560476470299031,0.025153152036678145,6,0.5739463476638821,1.7933973230741632e-16,6,0.5739463476638821,1.7077737548736575e-16
,,7,0.2501256144320054,0.06457266134989603,7,0.39492288363279804,0.06189547204006228,7,0.5445861505311398,0.02034541075080002,,,7,0.5068785374281454,0.06836937839834906,7,0.5672318014651297,0.017384525752826206,,,7,0.5509433439134719,0.03256435894422019,7,0.5739463476638821,1.5917323700741826e-16,7,0.5739463476638821,1.7702571332997143e-16
,,8,0.2341822148551629,0.05612936397095072,8,0.3657719955659143,0.06089053781026311,8,0.5432244221668479,0.019751941146433607,,,8,0.4842590017295203,0.07912196460000881,8,0.5615721466828952,0.0234061128988487,,,8,0.5460933890657307,0.03593280084954841,8,0.5739463476638821,1.5238235629159993e-16,8,0.5739463476638821,1.702458457160904e-16
,,9,0.21587525657237958,0.056748802751393615,9,0.35199462836269524,0.06424182309429978,9,0.5409945389474774,0.018730394584017304,,,9,0.4661401665828495,0.08240534041881052,9,0.5580576896565029,0.028869068686542175,,,9,0.5443055870651811,0.035689078660185614,9,0.5739463476638821,1.3608494946225236e-16,9,0.5739463476638821,1.0684259694811724e-16
,,10,0.19106197616509188,0.05251321243395561,10,0.33139277769625086,0.0652008559245629,10,0.5427216092035929,0.019693551251501577,,,10,0.4571708493498433,0.08066064883021862,10,0.552274968119859,0.031084832264749934,,,10,0.5229893253736547,0.08618498585611595,10,0.5739463476638821,1.4878307347487627e-16,10,0.5739463476638821,1.2488435482582417e-16
,,11,0.17088109337333612,0.04842482588568248,11,0.32019900416167874,0.05898856134631621,11,0.5409945385227413,0.018730394899619276,,,11,0.4487350699369165,0.08680751773436192,11,0.5521417134638992,0.029175387972623597,,,11,0.5176000205071708,0.08760531881961335,11,0.5739463476638821,1.492051539639524e-16,11,0.5739463476638821,1.208094903007331e-16
,,12,0.16344086715710482,0.04787550487308487,12,0.3007569556507253,0.05770641358413336,12,0.5403334288444334,0.01989347845174382,,,12,0.43163139644494,0.08375847817517142,12,0.5483096330378822,0.0316213189228101,,,12,0.5067744699326456,0.0958129415367019,12,0.5735783178065048,0.0026023640783056864,12,0.5739463476638821,1.314782046794675e-16
,,13,0.15062532566022654,0.04680175438979154,13,0.29250932594023754,0.05787030898890396,13,0.537799108060379,0.019657634041016264,,,13,0.42465016139399414,0.08212274226567474,13,0.5505445857656336,0.031358155039325965,,,13,0.5104707619601916,0.09436575273711882,13,0.5730138536260919,0.006593728575375528,13,0.5739463476638821,1.1663543978793756e-16
,,14,0.14099257603790932,0.05111654753217665,14,0.28337173767870105,0.05891595677112883,14,0.538699072131037,0.02123695182461902,,,14,0.4006980361544933,0.07480261772459873,14,0.5472857739339573,0.032816404022250854,,,14,0.5011122345531863,0.11493128875333095,14,0.5724288711244516,0.007583812176016747,14,0.5739463476638821,1.2003660242565178e-16
,,15,0.13699582115417838,0.05343418209009687,15,0.2751747752738402,0.06686342641342054,15,0.5404261440119908,0.02227346026332259,,,15,0.3924216868472557,0.07669855460455341,15,0.5480960454972299,0.03339510637453219,,,15,0.4916522173194782,0.11412218348743831,15,0.5715923285912442,0.010909234488993847,15,0.5739463476638821,1.4778218401768985e-16
,,16,0.1267684440786684,0.05314516676651764,16,0.26232455891022904,0.05778096225481056,16,0.5430055677724008,0.02323113514569335,,,16,0.381382350880451,0.08062227218884242,16,0.5453775194275285,0.034895681896976095,,,16,0.4978232253408939,0.11283900432649945,16,0.5694538394427023,0.01708463142363078,16,0.5739463476638821,1.390110555945539e-16
,,17,0.11855808239799182,0.059571659888138215,17,0.2538343395530906,0.05789292564239161,17,0.5406173891902707,0.023430407426751513,,,17,0.36463900476312927,0.07088600540780436,17,0.5445430783513479,0.0374238016075183,,,17,0.48758491767496676,0.1319449327328198,17,0.5670346081477735,0.023156695285378674,17,0.573946347663882,1.6672216021742388e-16
,,18,0.11376491337499922,0.052604442982914355,18,0.25070259511555487,0.06279059178447122,18,0.5358848813571871,0.02685363955685093,,,18,0.3502012785543264,0.07202177468034526,18,0.5386993489710561,0.03829587809853818,,,18,0.47069340603056226,0.15059397174616243,18,0.5693303010704792,0.015507784814022828,18,0.5739463476638821,1.5053114967480944e-16
,,19,0.10340895867854033,0.05496327610230707,19,0.24132145879203137,0.057338405191802756,19,0.5395286724718096,0.02949341836630986,,,19,0.34847268628572814,0.06711052069081856,19,0.5412278429976138,0.0343924167898206,,,19,0.4865188398321924,0.11075020415519705,19,0.5660608783886913,0.024481360788448404,19,0.5739463476638821,1.2964788174893552e-16
,,20,0.09773288566793029,0.05162922905438547,20,0.23823862658788816,0.05554794792453972,20,0.5422716949994046,0.02834712969846783,,,20,0.34533109426245107,0.06887883814094493,20,0.5413979778723325,0.036799310814214815,,,20,0.49367222105122566,0.09284359154415858,20,0.5687686906557727,0.016596064767654756,20,0.5739463476638821,1.3549214533938896e-16


==> data/hole-sensitivity-cnu-successful-shot-rate-sensitivity-cnu.csv <==
atom-loss-rate-improvement-factor,6 -successful-shots-before-reload 0,6 -successful-shots-before-reload 0-err,5 -successful-shots-before-reload 1,5 -successful-shots-before-reload 1-err,4 -successful-shots-before-reload 2,4 -successful-shots-before-reload 2-err,3 -successful-shots-before-reload 3,3 -successful-shots-before-reload 3-err
0.1,0.0021231422505307855,0.04607756775840914,0.006745362563237774,0.08192179186688256,0.0022727272727272726,0.04764600392411636,0.0007861635220125787,0.028038607704602213
0.125,0.0267639902676399,0.16158963462180878,0.02186878727634195,0.14640066278424363,0.017639077340569877,0.13172503060647955,0.009285051067780872,0.09595513535621114
0.25,0.7025862068965517,0.9222559585832233,0.5464285714285714,0.769947232217498,0.4170731707317073,0.6664882381933447,0.24644549763033174,0.5087128557175058
0.5,4.925,3.095571518348443,4.082191780821918,2.7903944828398393,2.7069767441860466,2.3606386104165438,1.7636887608069165,1.7607001352967544
1,18.362068965517242,10.284886332495526,13.113924050632912,7.265985633410444,9.264957264957266,5.606943297796911,6.834319526627219,5.440895052169595
2,52.148148148148145,26.029131170972065,38.513513513513516,18.370600942238635,27.20754716981132,15.013274242593091,15.410526315789474,9.509787496610167
4,112.21428571428571,65.95940309874595,93.47058823529412,38.966520320428316,56.642857142857146,28.798423678201665,34.291666666666664,20.61496908449319
8,180.57142857142858,141.49188097185078,172.2,86.11207167923025,134.69230769230768,48.53243694579365,63.5,39.66853403634413
10,366.5,48.82963580996006,237.42857142857142,92.78623666409644,133.84615384615384,75.61398256258137,81,38.41874542459709


==> data/hole-sensitivity-cuccaro-successful-shot-rate-sensitivity-cuccaro.csv <==
atom-loss-rate-improvement-factor,6 -successful-shots-before-reload 0,6 -successful-shots-before-reload 0-err,5 -successful-shots-before-reload 1,5 -successful-shots-before-reload 1-err,4 -successful-shots-before-reload 2,4 -successful-shots-before-reload 2-err,3 -successful-shots-before-reload 3,3 -successful-shots-before-reload 3-err
0.1,0.039066414512987,0.008327338388130174,0.02963804001234567,0.008670509312926181,0.02019796060402684,0.006626871898437842,0.014418238122009566,0.005231292760063879
0.125,0.04701287425490195,0.009486447098505681,0.035365635705882345,0.010013288871547978,0.02385253177932405,0.008144134714485853,0.01742743125904486,0.006314481824913881
0.25,0.08813220248148147,0.020169300477024008,0.06468686918918919,0.02046893507336518,0.043380287833935015,0.015103301486376992,0.030674190191815855,0.012104459179900657
0.5,0.17498825250000002,0.045701942730227915,0.12532544962765957,0.03660763181617011,0.08522662357142857,0.03270282189112162,0.057543830312499995,0.02341383992440607
1,0.3560478187878789,0.07639881138380718,0.250033350425532,0.08597586842509052,0.18235097969230774,0.06913710486411404,0.11591207284313727,0.06295759727657782
2,0.6062751050000004,0.17182406762095312,0.41851309464285735,0.11911417161595274,0.3124890044594596,0.09975741997559101,0.22079339546296303,0.10014209334894225
4,1.2396585906250008,0.3729841114483651,0.966552690454546,0.41529281226075315,0.6840053625000004,0.33065745222230153,0.45580082240000025,0.15240738318102887
8,2.95871245999997,0.7020555051656673,1.9997892619999917,0.8346427895907257,1.3076237268749993,0.46925395162220773,0.9553689077272733,0.33849189564248733
10,2.9307143299999705,0.4123491020407148,2.4906472912499864,1.3810175325232301,1.4394695671428552,0.7286424159323925,1.2029612033333326,0.6334985276112475


==> data/maxsize-all-program-size-comparison.csv <==
two-qubit-gate-error 0,largest-runnable-size 0,two-qubit-gate-error 1,bv largest-runnable-size 1,two-qubit-gate-error 2,largest-runnable-size 2,two-qubit-gate-error 3,cnu largest-runnable-size 3,two-qubit-gate-error 4,largest-runnable-size 4,two-qubit-gate-error 5,cuccaro largest-runnable-size 5,two-qubit-gate-error 6,largest-runnable-size 6,two-qubit-gate-error 7,qft-adder largest-runnable-size 7,two-qubit-gate-error 8,largest-runnable-size 8,two-qubit-gate-error 9,qaoa largest-runnable-size 9,two-qubit-gate-error 10,vs-sc-device largest-runnable-size 10,two-qubit-gate-error 11,current-sc largest-runnable-size 11
1e-05,nan,1e-05,nan,1e-05,nan,1e-05,nan,1e-05,nan,1e-05,nan,1e-05,nan,1e-05,nan,1e-05,90.0,1e-05,nan,0.01,1,0.01641,-10
1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,nan,1.00925289e-05,89.0,1.00925289e-05,nan,,,0.01641,30
1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,nan,1.01859139e-05,89.0,1.01859139e-05,nan,,,,
1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,nan,1.0280163e-05,89.0,1.0280163e-05,nan,,,,
1.03752842e-05,nan,1.03752842e-05,nan,1.03752842e-05,99.0,1.03752842e-05,nan,1.03752842e-05,nan,1.03752842e-05,nan,1.03752842e-05,nan,1.03752842e-05,nan,1.03752842e-05,89.0,1.03752842e-05,nan,,,,
1.04712855e-05,nan,1.04712855e-05,nan,1.04712855e-05,97.0,1.04712855e-05,nan,1.04712855e-05,nan,1.04712855e-05,nan,1.04712855e-05,nan,1.04712855e-05,nan,1.04712855e-05,89.0,1.04712855e-05,nan,,,,
1.05681751e-05,nan,1.05681751e-05,nan,1.05681751e-05,97.0,1.05681751e-05,nan,1.05681751e-05,nan,1.05681751e-05,nan,1.05681751e-05,nan,1.05681751e-05,nan,1.05681751e-05,87.0,1.05681751e-05,nan,,,,
1.06659612e-05,nan,1.06659612e-05,nan,1.06659612e-05,97.0,1.06659612e-05,nan,1.06659612e-05,nan,1.06659612e-05,nan,1.06659612e-05,nan,1.06659612e-05,nan,1.06659612e-05,87.0,1.06659612e-05,nan,,,,
1.07646521e-05,nan,1.07646521e-05,nan,1.07646521e-05,97.0,1.07646521e-05,nan,1.07646521e-05,94.0,1.07646521e-05,nan,1.07646521e-05,nan,1.07646521e-05,nan,1.07646521e-05,87.0,1.07646521e-05,nan,,,,
1.08642562e-05,nan,1.08642562e-05,nan,1.08642562e-05,97.0,1.08642562e-05,nan,1.08642562e-05,86.0,1.08642562e-05,nan,1.08642562e-05,nan,1.08642562e-05,nan,1.08642562e-05,87.0,1.08642562e-05,nan,,,,
1.0964782e-05,nan,1.0964782e-05,nan,1.0964782e-05,97.0,1.0964782e-05,nan,1.0964782e-05,86.0,1.0964782e-05,nan,1.0964782e-05,nan,1.0964782e-05,nan,1.0964782e-05,87.0,1.0964782e-05,nan,,,,
1.10662378e-05,nan,1.10662378e-05,nan,1.10662378e-05,97.0,1.10662378e-05,nan,1.10662378e-05,86.0,1.10662378e-05,nan,1.10662378e-05,nan,1.10662378e-05,nan,1.10662378e-05,87.0,1.10662378e-05,nan,,,,
1.11686325e-05,nan,1.11686325e-05,nan,1.11686325e-05,97.0,1.11686325e-05,nan,1.11686325e-05,86.0,1.11686325e-05,nan,1.11686325e-05,nan,1.11686325e-05,nan,1.11686325e-05,87.0,1.11686325e-05,nan,,,,
1.12719746e-05,nan,1.12719746e-05,nan,1.12719746e-05,97.0,1.12719746e-05,nan,1.12719746e-05,86.0,1.12719746e-05,nan,1.12719746e-05,nan,1.12719746e-05,nan,1.12719746e-05,87.0,1.12719746e-05,nan,,,,
1.13762729e-05,nan,1.13762729e-05,nan,1.13762729e-05,95.0,1.13762729e-05,nan,1.13762729e-05,86.0,1.13762729e-05,nan,1.13762729e-05,nan,1.13762729e-05,nan,1.13762729e-05,87.0,1.13762729e-05,nan,,,,
1.14815362e-05,nan,1.14815362e-05,nan,1.14815362e-05,95.0,1.14815362e-05,nan,1.14815362e-05,82.0,1.14815362e-05,nan,1.14815362e-05,nan,1.14815362e-05,nan,1.14815362e-05,87.0,1.14815362e-05,nan,,,,
1.15877736e-05,nan,1.15877736e-05,nan,1.15877736e-05,95.0,1.15877736e-05,nan,1.15877736e-05,82.0,1.15877736e-05,nan,1.15877736e-05,nan,1.15877736e-05,nan,1.15877736e-05,87.0,1.15877736e-05,nan,,,,
1.16949939e-05,nan,1.16949939e-05,nan,1.16949939e-05,95.0,1.16949939e-05,nan,1.16949939e-05,82.0,1.16949939e-05,nan,1.16949939e-05,nan,1.16949939e-05,nan,1.16949939e-05,87.0,1.16949939e-05,nan,,,,
1.18032064e-05,nan,1.18032064e-05,nan,1.18032064e-05,95.0,1.18032064e-05,nan,1.18032064e-05,82.0,1.18032064e-05,nan,1.18032064e-05,nan,1.18032064e-05,nan,1.18032064e-05,87.0,1.18032064e-05,nan,,,,
1.19124201e-05,nan,1.19124201e-05,nan,1.19124201e-05,95.0,1.19124201e-05,nan,1.19124201e-05,82.0,1.19124201e-05,nan,1.19124201e-05,nan,1.19124201e-05,nan,1.19124201e-05,87.0,1.19124201e-05,nan,,,,
1.20226443e-05,nan,1.20226443e-05,nan,1.20226443e-05,95.0,1.20226443e-05,nan,1.20226443e-05,82.0,1.20226443e-05,nan,1.20226443e-05,nan,1.20226443e-05,nan,1.20226443e-05,87.0,1.20226443e-05,nan,,,,
1.21338885e-05,nan,1.21338885e-05,nan,1.21338885e-05,95.0,1.21338885e-05,nan,1.21338885e-05,82.0,1.21338885e-05,nan,1.21338885e-05,nan,1.21338885e-05,nan,1.21338885e-05,87.0,1.21338885e-05,nan,,,,
1.2246162e-05,nan,1.2246162e-05,nan,1.2246162e-05,93.0,1.2246162e-05,nan,1.2246162e-05,82.0,1.2246162e-05,nan,1.2246162e-05,nan,1.2246162e-05,nan,1.2246162e-05,87.0,1.2246162e-05,nan,,,,
1.23594743e-05,nan,1.23594743e-05,nan,1.23594743e-05,93.0,1.23594743e-05,nan,1.23594743e-05,82.0,1.23594743e-05,nan,1.23594743e-05,nan,1.23594743e-05,nan,1.23594743e-05,87.0,1.23594743e-05,nan,,,,
1.24738351e-05,nan,1.24738351e-05,nan,1.24738351e-05,93.0,1.24738351e-05,nan,1.24738351e-05,82.0,1.24738351e-05,nan,1.24738351e-05,nan,1.24738351e-05,nan,1.24738351e-05,83.0,1.24738351e-05,nan,,,,
1.25892541e-05,nan,1.25892541e-05,nan,1.25892541e-05,93.0,1.25892541e-05,nan,1.25892541e-05,82.0,1.25892541e-05,nan,1.25892541e-05,nan,1.25892541e-05,nan,1.25892541e-05,83.0,1.25892541e-05,nan,,,,
1.27057411e-05,nan,1.27057411e-05,nan,1.27057411e-05,93.0,1.27057411e-05,nan,1.27057411e-05,82.0,1.27057411e-05,nan,1.27057411e-05,nan,1.27057411e-05,nan,1.27057411e-05,83.0,1.27057411e-05,nan,,,,
1.28233058e-05,nan,1.28233058e-05,nan,1.28233058e-05,93.0,1.28233058e-05,nan,1.28233058e-05,82.0,1.28233058e-05,nan,1.28233058e-05,nan,1.28233058e-05,nan,1.28233058e-05,83.0,1.28233058e-05,nan,,,,
1.29419584e-05,nan,1.29419584e-05,nan,1.29419584e-05,91.0,1.29419584e-05,nan,1.29419584e-05,82.0,1.29419584e-05,nan,1.29419584e-05,nan,1.29419584e-05,nan,1.29419584e-05,83.0,1.29419584e-05,nan,,,,
1.30617089e-05,nan,1.30617089e-05,nan,1.30617089e-05,91.0,1.30617089e-05,nan,1.30617089e-05,80.0,1.30617089e-05,nan,1.30617089e-05,nan,1.30617089e-05,nan,1.30617089e-05,83.0,1.30617089e-05,nan,,,,
1.31825674e-05,nan,1.31825674e-05,nan,1.31825674e-05,91.0,1.31825674e-05,nan,1.31825674e-05,80.0,1.31825674e-05,nan,1.31825674e-05,50.0,1.31825674e-05,nan,1.31825674e-05,83.0,1.31825674e-05,nan,,,,
1.33045442e-05,nan,1.33045442e-05,nan,1.33045442e-05,91.0,1.33045442e-05,nan,1.33045442e-05,78.0,1.33045442e-05,nan,1.33045442e-05,48.0,1.33045442e-05,nan,1.33045442e-05,83.0,1.33045442e-05,nan,,,,
1.34276496e-05,nan,1.34276496e-05,nan,1.34276496e-05,91.0,1.34276496e-05,nan,1.34276496e-05,78.0,1.34276496e-05,nan,1.34276496e-05,48.0,1.34276496e-05,nan,1.34276496e-05,83.0,1.34276496e-05,nan,,,,
1.35518941e-05,nan,1.35518941e-05,nan,1.35518941e-05,91.0,1.35518941e-05,nan,1.35518941e-05,78.0,1.35518941e-05,nan,1.35518941e-05,48.0,1.35518941e-05,nan,1.35518941e-05,83.0,1.35518941e-05,nan,,,,
1.36772883e-05,nan,1.36772883e-05,nan,1.36772883e-05,91.0,1.36772883e-05,nan,1.36772883e-05,78.0,1.36772883e-05,nan,1.36772883e-05,48.0,1.36772883e-05,nan,1.36772883e-05,80.0,1.36772883e-05,nan,,,,
1.38038426e-05,nan,1.38038426e-05,nan,1.38038426e-05,91.0,1.38038426e-05,nan,1.38038426e-05,78.0,1.38038426e-05,nan,1.38038426e-05,48.0,1.38038426e-05,nan,1.38038426e-05,80.0,1.38038426e-05,nan,,,,
1.3931568e-05,nan,1.3931568e-05,nan,1.3931568e-05,91.0,1.3931568e-05,nan,1.3931568e-05,78.0,1.3931568e-05,nan,1.3931568e-05,48.0,1.3931568e-05,nan,1.3931568e-05,80.0,1.3931568e-05,nan,,,,
1.40604752e-05,nan,1.40604752e-05,nan,1.40604752e-05,91.0,1.40604752e-05,nan,1.40604752e-05,78.0,1.40604752e-05,nan,1.40604752e-05,48.0,1.40604752e-05,nan,1.40604752e-05,80.0,1.40604752e-05,nan,,,,
1.41905752e-05,nan,1.41905752e-05,nan,1.41905752e-05,91.0,1.41905752e-05,nan,1.41905752e-05,78.0,1.41905752e-05,nan,1.41905752e-05,48.0,1.41905752e-05,nan,1.41905752e-05,80.0,1.41905752e-05,nan,,,,
1.4321879e-05,nan,1.4321879e-05,nan,1.4321879e-05,91.0,1.4321879e-05,nan,1.4321879e-05,78.0,1.4321879e-05,nan,1.4321879e-05,48.0,1.4321879e-05,nan,1.4321879e-05,80.0,1.4321879e-05,nan,,,,
1.44543977e-05,nan,1.44543977e-05,nan,1.44543977e-05,91.0,1.44543977e-05,nan,1.44543977e-05,78.0,1.44543977e-05,nan,1.44543977e-05,46.0,1.44543977e-05,nan,1.44543977e-05,80.0,1.44543977e-05,nan,,,,
1.45881426e-05,nan,1.45881426e-05,nan,1.45881426e-05,91.0,1.45881426e-05,nan,1.45881426e-05,74.0,1.45881426e-05,nan,1.45881426e-05,46.0,1.45881426e-05,nan,1.45881426e-05,80.0,1.45881426e-05,nan,,,,
1.4723125e-05,nan,1.4723125e-05,nan,1.4723125e-05,91.0,1.4723125e-05,nan,1.4723125e-05,74.0,1.4723125e-05,nan,1.4723125e-05,46.0,1.4723125e-05,nan,1.4723125e-05,80.0,1.4723125e-05,nan,,,,
1.48593564e-05,nan,1.48593564e-05,nan,1.48593564e-05,91.0,1.48593564e-05,nan,1.48593564e-05,74.0,1.48593564e-05,nan,1.48593564e-05,46.0,1.48593564e-05,nan,1.48593564e-05,80.0,1.48593564e-05,nan,,,,
1.49968484e-05,nan,1.49968484e-05,nan,1.49968484e-05,91.0,1.49968484e-05,nan,1.49968484e-05,74.0,1.49968484e-05,nan,1.49968484e-05,46.0,1.49968484e-05,nan,1.49968484e-05,80.0,1.49968484e-05,nan,,,,
1.51356125e-05,nan,1.51356125e-05,nan,1.51356125e-05,91.0,1.51356125e-05,nan,1.51356125e-05,74.0,1.51356125e-05,nan,1.51356125e-05,46.0,1.51356125e-05,nan,1.51356125e-05,80.0,1.51356125e-05,nan,,,,
1.52756606e-05,nan,1.52756606e-05,nan,1.52756606e-05,91.0,1.52756606e-05,nan,1.52756606e-05,74.0,1.52756606e-05,nan,1.52756606e-05,46.0,1.52756606e-05,nan,1.52756606e-05,80.0,1.52756606e-05,nan,,,,
1.54170045e-05,nan,1.54170045e-05,nan,1.54170045e-05,91.0,1.54170045e-05,nan,1.54170045e-05,74.0,1.54170045e-05,nan,1.54170045e-05,46.0,1.54170045e-05,nan,1.54170045e-05,80.0,1.54170045e-05,nan,,,,
1.55596563e-05,nan,1.55596563e-05,nan,1.55596563e-05,89.0,1.55596563e-05,nan,1.55596563e-05,74.0,1.55596563e-05,nan,1.55596563e-05,46.0,1.55596563e-05,nan,1.55596563e-05,80.0,1.55596563e-05,nan,,,,
1.5703628e-05,nan,1.5703628e-05,nan,1.5703628e-05,89.0,1.5703628e-05,nan,1.5703628e-05,74.0,1.5703628e-05,nan,1.5703628e-05,46.0,1.5703628e-05,nan,1.5703628e-05,80.0,1.5703628e-05,nan,,,,
1.58489319e-05,nan,1.58489319e-05,nan,1.58489319e-05,89.0,1.58489319e-05,nan,1.58489319e-05,74.0,1.58489319e-05,nan,1.58489319e-05,46.0,1.58489319e-05,nan,1.58489319e-05,80.0,1.58489319e-05,nan,,,,
1.59955803e-05,nan,1.59955803e-05,nan,1.59955803e-05,89.0,1.59955803e-05,nan,1.59955803e-05,74.0,1.59955803e-05,nan,1.59955803e-05,46.0,1.59955803e-05,nan,1.59955803e-05,80.0,1.59955803e-05,nan,,,,
1.61435856e-05,nan,1.61435856e-05,nan,1.61435856e-05,89.0,1.61435856e-05,nan,1.61435856e-05,72.0,1.61435856e-05,nan,1.61435856e-05,46.0,1.61435856e-05,nan,1.61435856e-05,80.0,1.61435856e-05,nan,,,,
1.62929603e-05,nan,1.62929603e-05,nan,1.62929603e-05,89.0,1.62929603e-05,nan,1.62929603e-05,72.0,1.62929603e-05,nan,1.62929603e-05,46.0,1.62929603e-05,nan,1.62929603e-05,79.0,1.62929603e-05,nan,,,,
1.64437172e-05,nan,1.64437172e-05,nan,1.64437172e-05,89.0,1.64437172e-05,nan,1.64437172e-05,70.0,1.64437172e-05,nan,1.64437172e-05,44.0,1.64437172e-05,nan,1.64437172e-05,79.0,1.64437172e-05,nan,,,,
1.65958691e-05,nan,1.65958691e-05,nan,1.65958691e-05,89.0,1.65958691e-05,nan,1.65958691e-05,70.0,1.65958691e-05,nan,1.65958691e-05,44.0,1.65958691e-05,nan,1.65958691e-05,79.0,1.65958691e-05,nan,,,,
1.67494288e-05,nan,1.67494288e-05,nan,1.67494288e-05,89.0,1.67494288e-05,nan,1.67494288e-05,70.0,1.67494288e-05,nan,1.67494288e-05,44.0,1.67494288e-05,nan,1.67494288e-05,79.0,1.67494288e-05,nan,,,,
1.69044093e-05,nan,1.69044093e-05,nan,1.69044093e-05,89.0,1.69044093e-05,nan,1.69044093e-05,70.0,1.69044093e-05,nan,1.69044093e-05,44.0,1.69044093e-05,nan,1.69044093e-05,79.0,1.69044093e-05,nan,,,,
1.70608239e-05,nan,1.70608239e-05,nan,1.70608239e-05,89.0,1.70608239e-05,nan,1.70608239e-05,70.0,1.70608239e-05,nan,1.70608239e-05,44.0,1.70608239e-05,nan,1.70608239e-05,79.0,1.70608239e-05,nan,,,,
1.72186857e-05,nan,1.72186857e-05,nan,1.72186857e-05,89.0,1.72186857e-05,nan,1.72186857e-05,68.0,1.72186857e-05,nan,1.72186857e-05,44.0,1.72186857e-05,nan,1.72186857e-05,79.0,1.72186857e-05,nan,,,,
1.73780083e-05,nan,1.73780083e-05,nan,1.73780083e-05,89.0,1.73780083e-05,nan,1.73780083e-05,68.0,1.73780083e-05,nan,1.73780083e-05,44.0,1.73780083e-05,nan,1.73780083e-05,74.0,1.73780083e-05,nan,,,,
1.7538805e-05,nan,1.7538805e-05,nan,1.7538805e-05,89.0,1.7538805e-05,nan,1.7538805e-05,68.0,1.7538805e-05,nan,1.7538805e-05,44.0,1.7538805e-05,nan,1.7538805e-05,74.0,1.7538805e-05,nan,,,,
1.77010896e-05,nan,1.77010896e-05,nan,1.77010896e-05,89.0,1.77010896e-05,nan,1.77010896e-05,68.0,1.77010896e-05,nan,1.77010896e-05,44.0,1.77010896e-05,nan,1.77010896e-05,74.0,1.77010896e-05,nan,,,,
1.78648757e-05,nan,1.78648757e-05,nan,1.78648757e-05,89.0,1.78648757e-05,nan,1.78648757e-05,68.0,1.78648757e-05,nan,1.78648757e-05,44.0,1.78648757e-05,nan,1.78648757e-05,74.0,1.78648757e-05,nan,,,,
1.80301774e-05,nan,1.80301774e-05,nan,1.80301774e-05,89.0,1.80301774e-05,nan,1.80301774e-05,68.0,1.80301774e-05,nan,1.80301774e-05,44.0,1.80301774e-05,nan,1.80301774e-05,74.0,1.80301774e-05,nan,,,,
1.81970086e-05,nan,1.81970086e-05,nan,1.81970086e-05,89.0,1.81970086e-05,nan,1.81970086e-05,68.0,1.81970086e-05,nan,1.81970086e-05,44.0,1.81970086e-05,nan,1.81970086e-05,74.0,1.81970086e-05,nan,,,,
1.83653834e-05,nan,1.83653834e-05,nan,1.83653834e-05,89.0,1.83653834e-05,nan,1.83653834e-05,68.0,1.83653834e-05,nan,1.83653834e-05,42.0,1.83653834e-05,nan,1.83653834e-05,74.0,1.83653834e-05,nan,,,,
1.85353162e-05,nan,1.85353162e-05,nan,1.85353162e-05,89.0,1.85353162e-05,nan,1.85353162e-05,68.0,1.85353162e-05,nan,1.85353162e-05,42.0,1.85353162e-05,nan,1.85353162e-05,74.0,1.85353162e-05,nan,,,,
1.87068214e-05,nan,1.87068214e-05,nan,1.87068214e-05,89.0,1.87068214e-05,nan,1.87068214e-05,68.0,1.87068214e-05,nan,1.87068214e-05,42.0,1.87068214e-05,nan,1.87068214e-05,74.0,1.87068214e-05,nan,,,,
1.88799135e-05,nan,1.88799135e-05,nan,1.88799135e-05,89.0,1.88799135e-05,nan,1.88799135e-05,68.0,1.88799135e-05,nan,1.88799135e-05,42.0,1.88799135e-05,nan,1.88799135e-05,74.0,1.88799135e-05,nan,,,,
1.90546072e-05,nan,1.90546072e-05,nan,1.90546072e-05,89.0,1.90546072e-05,nan,1.90546072e-05,68.0,1.90546072e-05,nan,1.90546072e-05,42.0,1.90546072e-05,nan,1.90546072e-05,74.0,1.90546072e-05,nan,,,,
1.92309173e-05,nan,1.92309173e-05,nan,1.92309173e-05,83.0,1.92309173e-05,nan,1.92309173e-05,68.0,1.92309173e-05,nan,1.92309173e-05,42.0,1.92309173e-05,nan,1.92309173e-05,74.0,1.92309173e-05,nan,,,,
1.94088588e-05,nan,1.94088588e-05,nan,1.94088588e-05,83.0,1.94088588e-05,nan,1.94088588e-05,68.0,1.94088588e-05,nan,1.94088588e-05,42.0,1.94088588e-05,nan,1.94088588e-05,74.0,1.94088588e-05,nan,,,,
1.95884467e-05,nan,1.95884467e-05,nan,1.95884467e-05,83.0,1.95884467e-05,nan,1.95884467e-05,66.0,1.95884467e-05,nan,1.95884467e-05,42.0,1.95884467e-05,nan,1.95884467e-05,72.0,1.95884467e-05,nan,,,,
1.97696964e-05,nan,1.97696964e-05,nan,1.97696964e-05,83.0,1.97696964e-05,nan,1.97696964e-05,66.0,1.97696964e-05,nan,1.97696964e-05,40.0,1.97696964e-05,nan,1.97696964e-05,71.0,1.97696964e-05,nan,,,,
1.99526231e-05,nan,1.99526231e-05,nan,1.99526231e-05,83.0,1.99526231e-05,nan,1.99526231e-05,66.0,1.99526231e-05,nan,1.99526231e-05,40.0,1.99526231e-05,nan,1.99526231e-05,71.0,1.99526231e-05,nan,,,,
2.01372425e-05,nan,2.01372425e-05,nan,2.01372425e-05,83.0,2.01372425e-05,nan,2.01372425e-05,64.0,2.01372425e-05,nan,2.01372425e-05,40.0,2.01372425e-05,nan,2.01372425e-05,71.0,2.01372425e-05,nan,,,,
2.03235701e-05,nan,2.03235701e-05,nan,2.03235701e-05,83.0,2.03235701e-05,nan,2.03235701e-05,64.0,2.03235701e-05,nan,2.03235701e-05,40.0,2.03235701e-05,nan,2.03235701e-05,71.0,2.03235701e-05,nan,,,,
2.05116218e-05,nan,2.05116218e-05,nan,2.05116218e-05,83.0,2.05116218e-05,nan,2.05116218e-05,64.0,2.05116218e-05,nan,2.05116218e-05,40.0,2.05116218e-05,nan,2.05116218e-05,71.0,2.05116218e-05,nan,,,,
2.07014135e-05,nan,2.07014135e-05,nan,2.07014135e-05,83.0,2.07014135e-05,nan,2.07014135e-05,64.0,2.07014135e-05,nan,2.07014135e-05,40.0,2.07014135e-05,nan,2.07014135e-05,71.0,2.07014135e-05,nan,,,,
2.08929613e-05,nan,2.08929613e-05,nan,2.08929613e-05,83.0,2.08929613e-05,nan,2.08929613e-05,64.0,2.08929613e-05,nan,2.08929613e-05,40.0,2.08929613e-05,nan,2.08929613e-05,71.0,2.08929613e-05,nan,,,,
2.10862815e-05,nan,2.10862815e-05,nan,2.10862815e-05,83.0,2.10862815e-05,nan,2.10862815e-05,64.0,2.10862815e-05,nan,2.10862815e-05,40.0,2.10862815e-05,nan,2.10862815e-05,71.0,2.10862815e-05,nan,,,,
2.12813905e-05,nan,2.12813905e-05,nan,2.12813905e-05,83.0,2.12813905e-05,nan,2.12813905e-05,64.0,2.12813905e-05,nan,2.12813905e-05,40.0,2.12813905e-05,nan,2.12813905e-05,71.0,2.12813905e-05,nan,,,,
2.14783047e-05,nan,2.14783047e-05,nan,2.14783047e-05,83.0,2.14783047e-05,nan,2.14783047e-05,64.0,2.14783047e-05,nan,2.14783047e-05,40.0,2.14783047e-05,nan,2.14783047e-05,71.0,2.14783047e-05,nan,,,,
2.1677041e-05,nan,2.1677041e-05,nan,2.1677041e-05,83.0,2.1677041e-05,nan,2.1677041e-05,60.0,2.1677041e-05,nan,2.1677041e-05,40.0,2.1677041e-05,nan,2.1677041e-05,71.0,2.1677041e-05,nan,,,,
2.18776162e-05,nan,2.18776162e-05,nan,2.18776162e-05,83.0,2.18776162e-05,nan,2.18776162e-05,60.0,2.18776162e-05,nan,2.18776162e-05,40.0,2.18776162e-05,nan,2.18776162e-05,71.0,2.18776162e-05,nan,,,,
2.20800473e-05,nan,2.20800473e-05,nan,2.20800473e-05,83.0,2.20800473e-05,nan,2.20800473e-05,60.0,2.20800473e-05,nan,2.20800473e-05,40.0,2.20800473e-05,nan,2.20800473e-05,71.0,2.20800473e-05,nan,,,,
2.22843515e-05,nan,2.22843515e-05,nan,2.22843515e-05,83.0,2.22843515e-05,nan,2.22843515e-05,60.0,2.22843515e-05,nan,2.22843515e-05,40.0,2.22843515e-05,nan,2.22843515e-05,71.0,2.22843515e-05,nan,,,,
2.24905461e-05,nan,2.24905461e-05,nan,2.24905461e-05,83.0,2.24905461e-05,nan,2.24905461e-05,60.0,2.24905461e-05,nan,2.24905461e-05,40.0,2.24905461e-05,nan,2.24905461e-05,71.0,2.24905461e-05,nan,,,,
2.26986485e-05,nan,2.26986485e-05,nan,2.26986485e-05,83.0,2.26986485e-05,nan,2.26986485e-05,60.0,2.26986485e-05,nan,2.26986485e-05,40.0,2.26986485e-05,nan,2.26986485e-05,71.0,2.26986485e-05,nan,,,,
2.29086765e-05,nan,2.29086765e-05,nan,2.29086765e-05,83.0,2.29086765e-05,nan,2.29086765e-05,60.0,2.29086765e-05,nan,2.29086765e-05,40.0,2.29086765e-05,nan,2.29086765e-05,71.0,2.29086765e-05,nan,,,,
2.31206479e-05,nan,2.31206479e-05,nan,2.31206479e-05,83.0,2.31206479e-05,nan,2.31206479e-05,60.0,2.31206479e-05,nan,2.31206479e-05,40.0,2.31206479e-05,nan,2.31206479e-05,71.0,2.31206479e-05,nan,,,,
2.33345806e-05,nan,2.33345806e-05,nan,2.33345806e-05,83.0,2.33345806e-05,nan,2.33345806e-05,56.0,2.33345806e-05,nan,2.33345806e-05,40.0,2.33345806e-05,nan,2.33345806e-05,71.0,2.33345806e-05,nan,,,,
2.35504928e-05,nan,2.35504928e-05,nan,2.35504928e-05,73.0,2.35504928e-05,nan,2.35504928e-05,56.0,2.35504928e-05,nan,2.35504928e-05,40.0,2.35504928e-05,nan,2.35504928e-05,71.0,2.35504928e-05,nan,,,,
2.37684029e-05,nan,2.37684029e-05,nan,2.37684029e-05,73.0,2.37684029e-05,nan,2.37684029e-05,56.0,2.37684029e-05,nan,2.37684029e-05,40.0,2.37684029e-05,nan,2.37684029e-05,71.0,2.37684029e-05,nan,,,,
2.39883292e-05,nan,2.39883292e-05,nan,2.39883292e-05,73.0,2.39883292e-05,nan,2.39883292e-05,56.0,2.39883292e-05,nan,2.39883292e-05,40.0,2.39883292e-05,nan,2.39883292e-05,71.0,2.39883292e-05,nan,,,,
2.42102905e-05,nan,2.42102905e-05,nan,2.42102905e-05,73.0,2.42102905e-05,nan,2.42102905e-05,56.0,2.42102905e-05,nan,2.42102905e-05,40.0,2.42102905e-05,nan,2.42102905e-05,71.0,2.42102905e-05,nan,,,,
2.44343055e-05,nan,2.44343055e-05,nan,2.44343055e-05,65.0,2.44343055e-05,nan,2.44343055e-05,56.0,2.44343055e-05,nan,2.44343055e-05,40.0,2.44343055e-05,nan,2.44343055e-05,67.0,2.44343055e-05,nan,,,,
2.46603934e-05,nan,2.46603934e-05,nan,2.46603934e-05,65.0,2.46603934e-05,nan,2.46603934e-05,56.0,2.46603934e-05,nan,2.46603934e-05,38.0,2.46603934e-05,nan,2.46603934e-05,67.0,2.46603934e-05,nan,,,,
2.48885732e-05,nan,2.48885732e-05,nan,2.48885732e-05,65.0,2.48885732e-05,nan,2.48885732e-05,56.0,2.48885732e-05,nan,2.48885732e-05,38.0,2.48885732e-05,nan,2.48885732e-05,67.0,2.48885732e-05,nan,,,,
2.51188643e-05,nan,2.51188643e-05,nan,2.51188643e-05,65.0,2.51188643e-05,nan,2.51188643e-05,56.0,2.51188643e-05,nan,2.51188643e-05,38.0,2.51188643e-05,nan,2.51188643e-05,66.0,2.51188643e-05,nan,,,,
2.53512863e-05,nan,2.53512863e-05,nan,2.53512863e-05,65.0,2.53512863e-05,nan,2.53512863e-05,54.0,2.53512863e-05,nan,2.53512863e-05,38.0,2.53512863e-05,nan,2.53512863e-05,66.0,2.53512863e-05,nan,,,,
2.55858589e-05,nan,2.55858589e-05,nan,2.55858589e-05,65.0,2.55858589e-05,nan,2.55858589e-05,54.0,2.55858589e-05,nan,2.55858589e-05,38.0,2.55858589e-05,nan,2.55858589e-05,66.0,2.55858589e-05,nan,,,,
2.58226019e-05,nan,2.58226019e-05,nan,2.58226019e-05,63.0,2.58226019e-05,nan,2.58226019e-05,54.0,2.58226019e-05,nan,2.58226019e-05,38.0,2.58226019e-05,nan,2.58226019e-05,66.0,2.58226019e-05,nan,,,,
2.60615355e-05,nan,2.60615355e-05,nan,2.60615355e-05,63.0,2.60615355e-05,nan,2.60615355e-05,54.0,2.60615355e-05,nan,2.60615355e-05,38.0,2.60615355e-05,nan,2.60615355e-05,66.0,2.60615355e-05,nan,,,,
2.63026799e-05,nan,2.63026799e-05,nan,2.63026799e-05,63.0,2.63026799e-05,nan,2.63026799e-05,54.0,2.63026799e-05,nan,2.63026799e-05,38.0,2.63026799e-05,nan,2.63026799e-05,66.0,2.63026799e-05,nan,,,,
2.65460556e-05,nan,2.65460556e-05,nan,2.65460556e-05,63.0,2.65460556e-05,nan,2.65460556e-05,54.0,2.65460556e-05,nan,2.65460556e-05,38.0,2.65460556e-05,nan,2.65460556e-05,66.0,2.65460556e-05,nan,,,,
2.67916832e-05,nan,2.67916832e-05,nan,2.67916832e-05,63.0,2.67916832e-05,nan,2.67916832e-05,54.0,2.67916832e-05,nan,2.67916832e-05,38.0,2.67916832e-05,nan,2.67916832e-05,66.0,2.67916832e-05,nan,,,,
2.70395836e-05,nan,2.70395836e-05,nan,2.70395836e-05,63.0,2.70395836e-05,nan,2.70395836e-05,54.0,2.70395836e-05,nan,2.70395836e-05,38.0,2.70395836e-05,nan,2.70395836e-05,66.0,2.70395836e-05,nan,,,,
2.72897778e-05,nan,2.72897778e-05,nan,2.72897778e-05,63.0,2.72897778e-05,nan,2.72897778e-05,54.0,2.72897778e-05,nan,2.72897778e-05,36.0,2.72897778e-05,nan,2.72897778e-05,66.0,2.72897778e-05,nan,,,,
2.7542287e-05,nan,2.7542287e-05,nan,2.7542287e-05,63.0,2.7542287e-05,nan,2.7542287e-05,54.0,2.7542287e-05,nan,2.7542287e-05,36.0,2.7542287e-05,nan,2.7542287e-05,66.0,2.7542287e-05,nan,,,,
2.77971327e-05,nan,2.77971327e-05,nan,2.77971327e-05,63.0,2.77971327e-05,nan,2.77971327e-05,54.0,2.77971327e-05,nan,2.77971327e-05,36.0,2.77971327e-05,nan,2.77971327e-05,66.0,2.77971327e-05,nan,,,,
2.80543364e-05,nan,2.80543364e-05,nan,2.80543364e-05,63.0,2.80543364e-05,nan,2.80543364e-05,54.0,2.80543364e-05,nan,2.80543364e-05,36.0,2.80543364e-05,nan,2.80543364e-05,66.0,2.80543364e-05,nan,,,,
2.831392e-05,nan,2.831392e-05,nan,2.831392e-05,63.0,2.831392e-05,nan,2.831392e-05,54.0,2.831392e-05,nan,2.831392e-05,36.0,2.831392e-05,nan,2.831392e-05,64.0,2.831392e-05,nan,,,,
2.85759054e-05,nan,2.85759054e-05,nan,2.85759054e-05,63.0,2.85759054e-05,nan,2.85759054e-05,54.0,2.85759054e-05,nan,2.85759054e-05,36.0,2.85759054e-05,nan,2.85759054e-05,64.0,2.85759054e-05,nan,,,,
2.8840315e-05,nan,2.8840315e-05,nan,2.8840315e-05,63.0,2.8840315e-05,nan,2.8840315e-05,54.0,2.8840315e-05,nan,2.8840315e-05,36.0,2.8840315e-05,nan,2.8840315e-05,64.0,2.8840315e-05,nan,,,,
2.91071712e-05,nan,2.91071712e-05,nan,2.91071712e-05,63.0,2.91071712e-05,nan,2.91071712e-05,54.0,2.91071712e-05,nan,2.91071712e-05,36.0,2.91071712e-05,nan,2.91071712e-05,64.0,2.91071712e-05,nan,,,,
2.93764965e-05,nan,2.93764965e-05,nan,2.93764965e-05,63.0,2.93764965e-05,nan,2.93764965e-05,54.0,2.93764965e-05,nan,2.93764965e-05,36.0,2.93764965e-05,nan,2.93764965e-05,64.0,2.93764965e-05,nan,,,,
2.96483139e-05,nan,2.96483139e-05,nan,2.96483139e-05,63.0,2.96483139e-05,nan,2.96483139e-05,52.0,2.96483139e-05,nan,2.96483139e-05,36.0,2.96483139e-05,nan,2.96483139e-05,64.0,2.96483139e-05,nan,,,,
2.99226464e-05,nan,2.99226464e-05,nan,2.99226464e-05,63.0,2.99226464e-05,nan,2.99226464e-05,52.0,2.99226464e-05,nan,2.99226464e-05,36.0,2.99226464e-05,nan,2.99226464e-05,64.0,2.99226464e-05,nan,,,,
3.01995172e-05,nan,3.01995172e-05,nan,3.01995172e-05,63.0,3.01995172e-05,nan,3.01995172e-05,52.0,3.01995172e-05,nan,3.01995172e-05,36.0,3.01995172e-05,nan,3.01995172e-05,64.0,3.01995172e-05,nan,,,,
3.04789499e-05,nan,3.04789499e-05,nan,3.04789499e-05,63.0,3.04789499e-05,nan,3.04789499e-05,50.0,3.04789499e-05,nan,3.04789499e-05,36.0,3.04789499e-05,nan,3.04789499e-05,64.0,3.04789499e-05,nan,,,,
3.07609681e-05,nan,3.07609681e-05,nan,3.07609681e-05,63.0,3.07609681e-05,nan,3.07609681e-05,50.0,3.07609681e-05,nan,3.07609681e-05,36.0,3.07609681e-05,nan,3.07609681e-05,64.0,3.07609681e-05,nan,,,,
3.10455959e-05,nan,3.10455959e-05,nan,3.10455959e-05,63.0,3.10455959e-05,nan,3.10455959e-05,50.0,3.10455959e-05,nan,3.10455959e-05,36.0,3.10455959e-05,nan,3.10455959e-05,64.0,3.10455959e-05,nan,,,,
3.13328572e-05,nan,3.13328572e-05,nan,3.13328572e-05,63.0,3.13328572e-05,nan,3.13328572e-05,50.0,3.13328572e-05,nan,3.13328572e-05,36.0,3.13328572e-05,nan,3.13328572e-05,64.0,3.13328572e-05,nan,,,,
3.16227766e-05,nan,3.16227766e-05,nan,3.16227766e-05,63.0,3.16227766e-05,nan,3.16227766e-05,50.0,3.16227766e-05,nan,3.16227766e-05,32.0,3.16227766e-05,nan,3.16227766e-05,64.0,3.16227766e-05,nan,,,,
3.19153786e-05,nan,3.19153786e-05,nan,3.19153786e-05,63.0,3.19153786e-05,nan,3.19153786e-05,50.0,3.19153786e-05,nan,3.19153786e-05,32.0,3.19153786e-05,nan,3.19153786e-05,64.0,3.19153786e-05,nan,,,,
3.22106879e-05,nan,3.22106879e-05,nan,3.22106879e-05,63.0,3.22106879e-05,nan,3.22106879e-05,50.0,3.22106879e-05,nan,3.22106879e-05,32.0,3.22106879e-05,nan,3.22106879e-05,64.0,3.22106879e-05,nan,,,,
3.25087297e-05,100.0,3.25087297e-05,nan,3.25087297e-05,63.0,3.25087297e-05,nan,3.25087297e-05,48.0,3.25087297e-05,nan,3.25087297e-05,32.0,3.25087297e-05,nan,3.25087297e-05,64.0,3.25087297e-05,nan,,,,
3.28095293e-05,61.0,3.28095293e-05,nan,3.28095293e-05,63.0,3.28095293e-05,nan,3.28095293e-05,48.0,3.28095293e-05,nan,3.28095293e-05,32.0,3.28095293e-05,nan,3.28095293e-05,64.0,3.28095293e-05,nan,,,,
3.31131121e-05,61.0,3.31131121e-05,nan,3.31131121e-05,63.0,3.31131121e-05,nan,3.31131121e-05,48.0,3.31131121e-05,nan,3.31131121e-05,32.0,3.31131121e-05,nan,3.31131121e-05,64.0,3.31131121e-05,nan,,,,
3.3419504e-05,61.0,3.3419504e-05,nan,3.3419504e-05,63.0,3.3419504e-05,nan,3.3419504e-05,48.0,3.3419504e-05,nan,3.3419504e-05,32.0,3.3419504e-05,nan,3.3419504e-05,64.0,3.3419504e-05,nan,,,,
3.37287309e-05,61.0,3.37287309e-05,nan,3.37287309e-05,63.0,3.37287309e-05,nan,3.37287309e-05,48.0,3.37287309e-05,nan,3.37287309e-05,32.0,3.37287309e-05,nan,3.37287309e-05,64.0,3.37287309e-05,nan,,,,
3.4040819e-05,60.0,3.4040819e-05,nan,3.4040819e-05,63.0,3.4040819e-05,nan,3.4040819e-05,48.0,3.4040819e-05,nan,3.4040819e-05,32.0,3.4040819e-05,nan,3.4040819e-05,59.0,3.4040819e-05,nan,,,,
3.43557948e-05,60.0,3.43557948e-05,nan,3.43557948e-05,63.0,3.43557948e-05,nan,3.43557948e-05,48.0,3.43557948e-05,nan,3.43557948e-05,32.0,3.43557948e-05,nan,3.43557948e-05,59.0,3.43557948e-05,nan,,,,
3.4673685e-05,60.0,3.4673685e-05,nan,3.4673685e-05,59.0,3.4673685e-05,nan,3.4673685e-05,48.0,3.4673685e-05,nan,3.4673685e-05,32.0,3.4673685e-05,nan,3.4673685e-05,59.0,3.4673685e-05,nan,,,,
3.49945167e-05,60.0,3.49945167e-05,nan,3.49945167e-05,59.0,3.49945167e-05,nan,3.49945167e-05,48.0,3.49945167e-05,nan,3.49945167e-05,32.0,3.49945167e-05,nan,3.49945167e-05,59.0,3.49945167e-05,nan,,,,
3.5318317e-05,60.0,3.5318317e-05,nan,3.5318317e-05,59.0,3.5318317e-05,nan,3.5318317e-05,48.0,3.5318317e-05,nan,3.5318317e-05,32.0,3.5318317e-05,nan,3.5318317e-05,59.0,3.5318317e-05,nan,,,,
3.56451133e-05,60.0,3.56451133e-05,nan,3.56451133e-05,59.0,3.56451133e-05,nan,3.56451133e-05,48.0,3.56451133e-05,nan,3.56451133e-05,32.0,3.56451133e-05,nan,3.56451133e-05,59.0,3.56451133e-05,nan,,,,
3.59749335e-05,60.0,3.59749335e-05,nan,3.59749335e-05,59.0,3.59749335e-05,nan,3.59749335e-05,48.0,3.59749335e-05,nan,3.59749335e-05,32.0,3.59749335e-05,nan,3.59749335e-05,59.0,3.59749335e-05,nan,,,,
3.63078055e-05,57.0,3.63078055e-05,nan,3.63078055e-05,59.0,3.63078055e-05,nan,3.63078055e-05,48.0,3.63078055e-05,nan,3.63078055e-05,32.0,3.63078055e-05,nan,3.63078055e-05,59.0,3.63078055e-05,nan,,,,
3.66437575e-05,57.0,3.66437575e-05,nan,3.66437575e-05,59.0,3.66437575e-05,nan,3.66437575e-05,48.0,3.66437575e-05,nan,3.66437575e-05,32.0,3.66437575e-05,nan,3.66437575e-05,59.0,3.66437575e-05,nan,,,,
3.6982818e-05,57.0,3.6982818e-05,nan,3.6982818e-05,59.0,3.6982818e-05,nan,3.6982818e-05,46.0,3.6982818e-05,nan,3.6982818e-05,32.0,3.6982818e-05,nan,3.6982818e-05,59.0,3.6982818e-05,nan,,,,
3.73250158e-05,57.0,3.73250158e-05,nan,3.73250158e-05,59.0,3.73250158e-05,nan,3.73250158e-05,46.0,3.73250158e-05,nan,3.73250158e-05,32.0,3.73250158e-05,nan,3.73250158e-05,59.0,3.73250158e-05,nan,,,,
3.76703799e-05,57.0,3.76703799e-05,nan,3.76703799e-05,59.0,3.76703799e-05,nan,3.76703799e-05,46.0,3.76703799e-05,nan,3.76703799e-05,32.0,3.76703799e-05,nan,3.76703799e-05,59.0,3.76703799e-05,nan,,,,
3.80189396e-05,57.0,3.80189396e-05,nan,3.80189396e-05,59.0,3.80189396e-05,nan,3.80189396e-05,46.0,3.80189396e-05,nan,3.80189396e-05,32.0,3.80189396e-05,nan,3.80189396e-05,59.0,3.80189396e-05,nan,,,,
3.83707245e-05,57.0,3.83707245e-05,nan,3.83707245e-05,59.0,3.83707245e-05,nan,3.83707245e-05,46.0,3.83707245e-05,nan,3.83707245e-05,32.0,3.83707245e-05,nan,3.83707245e-05,59.0,3.83707245e-05,nan,,,,
3.87257645e-05,57.0,3.87257645e-05,nan,3.87257645e-05,59.0,3.87257645e-05,nan,3.87257645e-05,46.0,3.87257645e-05,nan,3.87257645e-05,32.0,3.87257645e-05,nan,3.87257645e-05,56.0,3.87257645e-05,nan,,,,
3.90840896e-05,57.0,3.90840896e-05,nan,3.90840896e-05,57.0,3.90840896e-05,nan,3.90840896e-05,46.0,3.90840896e-05,nan,3.90840896e-05,32.0,3.90840896e-05,nan,3.90840896e-05,56.0,3.90840896e-05,nan,,,,
3.94457302e-05,57.0,3.94457302e-05,nan,3.94457302e-05,57.0,3.94457302e-05,nan,3.94457302e-05,44.0,3.94457302e-05,nan,3.94457302e-05,32.0,3.94457302e-05,nan,3.94457302e-05,55.0,3.94457302e-05,nan,,,,
3.98107171e-05,57.0,3.98107171e-05,nan,3.98107171e-05,57.0,3.98107171e-05,nan,3.98107171e-05,44.0,3.98107171e-05,nan,3.98107171e-05,32.0,3.98107171e-05,nan,3.98107171e-05,55.0,3.98107171e-05,nan,,,,
4.01790811e-05,57.0,4.01790811e-05,nan,4.01790811e-05,57.0,4.01790811e-05,nan,4.01790811e-05,44.0,4.01790811e-05,nan,4.01790811e-05,32.0,4.01790811e-05,nan,4.01790811e-05,55.0,4.01790811e-05,nan,,,,
4.05508535e-05,57.0,4.05508535e-05,nan,4.05508535e-05,57.0,4.05508535e-05,nan,4.05508535e-05,44.0,4.05508535e-05,nan,4.05508535e-05,32.0,4.05508535e-05,nan,4.05508535e-05,55.0,4.05508535e-05,nan,,,,
4.0926066e-05,57.0,4.0926066e-05,nan,4.0926066e-05,57.0,4.0926066e-05,nan,4.0926066e-05,44.0,4.0926066e-05,nan,4.0926066e-05,32.0,4.0926066e-05,nan,4.0926066e-05,55.0,4.0926066e-05,nan,,,,
4.13047502e-05,57.0,4.13047502e-05,nan,4.13047502e-05,57.0,4.13047502e-05,nan,4.13047502e-05,44.0,4.13047502e-05,nan,4.13047502e-05,32.0,4.13047502e-05,nan,4.13047502e-05,55.0,4.13047502e-05,nan,,,,
4.16869383e-05,57.0,4.16869383e-05,nan,4.16869383e-05,57.0,4.16869383e-05,nan,4.16869383e-05,42.0,4.16869383e-05,nan,4.16869383e-05,32.0,4.16869383e-05,nan,4.16869383e-05,55.0,4.16869383e-05,nan,,,,
4.20726628e-05,57.0,4.20726628e-05,nan,4.20726628e-05,57.0,4.20726628e-05,nan,4.20726628e-05,42.0,4.20726628e-05,nan,4.20726628e-05,32.0,4.20726628e-05,nan,4.20726628e-05,55.0,4.20726628e-05,nan,,,,
4.24619564e-05,57.0,4.24619564e-05,nan,4.24619564e-05,57.0,4.24619564e-05,nan,4.24619564e-05,42.0,4.24619564e-05,nan,4.24619564e-05,30.0,4.24619564e-05,nan,4.24619564e-05,55.0,4.24619564e-05,nan,,,,
4.2854852e-05,57.0,4.2854852e-05,nan,4.2854852e-05,57.0,4.2854852e-05,nan,4.2854852e-05,42.0,4.2854852e-05,nan,4.2854852e-05,30.0,4.2854852e-05,nan,4.2854852e-05,55.0,4.2854852e-05,nan,,,,
4.32513831e-05,57.0,4.32513831e-05,nan,4.32513831e-05,57.0,4.32513831e-05,nan,4.32513831e-05,42.0,4.32513831e-05,nan,4.32513831e-05,30.0,4.32513831e-05,nan,4.32513831e-05,55.0,4.32513831e-05,nan,,,,
4.36515832e-05,57.0,4.36515832e-05,nan,4.36515832e-05,57.0,4.36515832e-05,nan,4.36515832e-05,42.0,4.36515832e-05,nan,4.36515832e-05,30.0,4.36515832e-05,nan,4.36515832e-05,55.0,4.36515832e-05,nan,,,,
4.40554864e-05,57.0,4.40554864e-05,nan,4.40554864e-05,57.0,4.40554864e-05,nan,4.40554864e-05,40.0,4.40554864e-05,nan,4.40554864e-05,30.0,4.40554864e-05,nan,4.40554864e-05,55.0,4.40554864e-05,nan,,,,
4.44631267e-05,57.0,4.44631267e-05,nan,4.44631267e-05,57.0,4.44631267e-05,nan,4.44631267e-05,40.0,4.44631267e-05,nan,4.44631267e-05,30.0,4.44631267e-05,nan,4.44631267e-05,55.0,4.44631267e-05,nan,,,,
4.4874539e-05,54.0,4.4874539e-05,nan,4.4874539e-05,57.0,4.4874539e-05,nan,4.4874539e-05,40.0,4.4874539e-05,nan,4.4874539e-05,30.0,4.4874539e-05,nan,4.4874539e-05,55.0,4.4874539e-05,nan,,,,
4.5289758e-05,54.0,4.5289758e-05,nan,4.5289758e-05,57.0,4.5289758e-05,nan,4.5289758e-05,40.0,4.5289758e-05,nan,4.5289758e-05,30.0,4.5289758e-05,nan,4.5289758e-05,55.0,4.5289758e-05,nan,,,,
4.5708819e-05,54.0,4.5708819e-05,nan,4.5708819e-05,57.0,4.5708819e-05,nan,4.5708819e-05,40.0,4.5708819e-05,nan,4.5708819e-05,30.0,4.5708819e-05,nan,4.5708819e-05,54.0,4.5708819e-05,nan,,,,
4.61317575e-05,53.0,4.61317575e-05,nan,4.61317575e-05,55.0,4.61317575e-05,nan,4.61317575e-05,38.0,4.61317575e-05,nan,4.61317575e-05,30.0,4.61317575e-05,nan,4.61317575e-05,53.0,4.61317575e-05,nan,,,,
4.65586094e-05,53.0,4.65586094e-05,nan,4.65586094e-05,55.0,4.65586094e-05,nan,4.65586094e-05,38.0,4.65586094e-05,nan,4.65586094e-05,30.0,4.65586094e-05,nan,4.65586094e-05,53.0,4.65586094e-05,nan,,,,
4.69894109e-05,53.0,4.69894109e-05,nan,4.69894109e-05,55.0,4.69894109e-05,nan,4.69894109e-05,38.0,4.69894109e-05,nan,4.69894109e-05,30.0,4.69894109e-05,nan,4.69894109e-05,53.0,4.69894109e-05,nan,,,,
4.74241985e-05,53.0,4.74241985e-05,nan,4.74241985e-05,55.0,4.74241985e-05,nan,4.74241985e-05,38.0,4.74241985e-05,nan,4.74241985e-05,30.0,4.74241985e-05,nan,4.74241985e-05,53.0,4.74241985e-05,nan,,,,
4.78630092e-05,53.0,4.78630092e-05,nan,4.78630092e-05,55.0,4.78630092e-05,nan,4.78630092e-05,38.0,4.78630092e-05,nan,4.78630092e-05,30.0,4.78630092e-05,nan,4.78630092e-05,53.0,4.78630092e-05,nan,,,,
4.83058802e-05,53.0,4.83058802e-05,nan,4.83058802e-05,55.0,4.83058802e-05,nan,4.83058802e-05,38.0,4.83058802e-05,nan,4.83058802e-05,30.0,4.83058802e-05,nan,4.83058802e-05,53.0,4.83058802e-05,nan,,,,
4.8752849e-05,53.0,4.8752849e-05,nan,4.8752849e-05,55.0,4.8752849e-05,nan,4.8752849e-05,38.0,4.8752849e-05,nan,4.8752849e-05,30.0,4.8752849e-05,nan,4.8752849e-05,53.0,4.8752849e-05,nan,,,,
4.92039536e-05,53.0,4.92039536e-05,nan,4.92039536e-05,55.0,4.92039536e-05,nan,4.92039536e-05,38.0,4.92039536e-05,nan,4.92039536e-05,30.0,4.92039536e-05,nan,4.92039536e-05,53.0,4.92039536e-05,nan,,,,
4.96592321e-05,53.0,4.96592321e-05,nan,4.96592321e-05,55.0,4.96592321e-05,nan,4.96592321e-05,38.0,4.96592321e-05,nan,4.96592321e-05,28.0,4.96592321e-05,nan,4.96592321e-05,53.0,4.96592321e-05,nan,,,,
5.01187234e-05,53.0,5.01187234e-05,nan,5.01187234e-05,55.0,5.01187234e-05,nan,5.01187234e-05,38.0,5.01187234e-05,nan,5.01187234e-05,28.0,5.01187234e-05,nan,5.01187234e-05,53.0,5.01187234e-05,nan,,,,
5.05824662e-05,53.0,5.05824662e-05,nan,5.05824662e-05,55.0,5.05824662e-05,nan,5.05824662e-05,38.0,5.05824662e-05,nan,5.05824662e-05,28.0,5.05824662e-05,nan,5.05824662e-05,53.0,5.05824662e-05,nan,,,,
5.10505e-05,53.0,5.10505e-05,nan,5.10505e-05,55.0,5.10505e-05,nan,5.10505e-05,38.0,5.10505e-05,nan,5.10505e-05,28.0,5.10505e-05,nan,5.10505e-05,53.0,5.10505e-05,nan,,,,
5.15228645e-05,53.0,5.15228645e-05,nan,5.15228645e-05,55.0,5.15228645e-05,nan,5.15228645e-05,38.0,5.15228645e-05,nan,5.15228645e-05,28.0,5.15228645e-05,nan,5.15228645e-05,53.0,5.15228645e-05,nan,,,,
5.19995997e-05,53.0,5.19995997e-05,nan,5.19995997e-05,55.0,5.19995997e-05,nan,5.19995997e-05,38.0,5.19995997e-05,nan,5.19995997e-05,28.0,5.19995997e-05,nan,5.19995997e-05,53.0,5.19995997e-05,nan,,,,
5.2480746e-05,53.0,5.2480746e-05,nan,5.2480746e-05,55.0,5.2480746e-05,nan,5.2480746e-05,38.0,5.2480746e-05,nan,5.2480746e-05,28.0,5.2480746e-05,nan,5.2480746e-05,53.0,5.2480746e-05,nan,,,,
5.29663444e-05,53.0,5.29663444e-05,nan,5.29663444e-05,55.0,5.29663444e-05,nan,5.29663444e-05,38.0,5.29663444e-05,nan,5.29663444e-05,28.0,5.29663444e-05,nan,5.29663444e-05,53.0,5.29663444e-05,nan,,,,
5.34564359e-05,53.0,5.34564359e-05,nan,5.34564359e-05,55.0,5.34564359e-05,nan,5.34564359e-05,38.0,5.34564359e-05,nan,5.34564359e-05,28.0,5.34564359e-05,nan,5.34564359e-05,53.0,5.34564359e-05,nan,,,,
5.39510623e-05,53.0,5.39510623e-05,nan,5.39510623e-05,55.0,5.39510623e-05,nan,5.39510623e-05,38.0,5.39510623e-05,nan,5.39510623e-05,28.0,5.39510623e-05,nan,5.39510623e-05,52.0,5.39510623e-05,nan,,,,
5.44502653e-05,53.0,5.44502653e-05,nan,5.44502653e-05,49.0,5.44502653e-05,nan,5.44502653e-05,38.0,5.44502653e-05,nan,5.44502653e-05,28.0,5.44502653e-05,nan,5.44502653e-05,51.0,5.44502653e-05,nan,,,,
5.49540874e-05,53.0,5.49540874e-05,nan,5.49540874e-05,49.0,5.49540874e-05,nan,5.49540874e-05,36.0,5.49540874e-05,nan,5.49540874e-05,28.0,5.49540874e-05,nan,5.49540874e-05,51.0,5.49540874e-05,nan,,,,
5.54625713e-05,53.0,5.54625713e-05,nan,5.54625713e-05,49.0,5.54625713e-05,nan,5.54625713e-05,36.0,5.54625713e-05,nan,5.54625713e-05,28.0,5.54625713e-05,nan,5.54625713e-05,51.0,5.54625713e-05,nan,,,,
5.59757601e-05,53.0,5.59757601e-05,nan,5.59757601e-05,49.0,5.59757601e-05,nan,5.59757601e-05,36.0,5.59757601e-05,nan,5.59757601e-05,26.0,5.59757601e-05,nan,5.59757601e-05,50.0,5.59757601e-05,nan,,,,
5.64936975e-05,53.0,5.64936975e-05,nan,5.64936975e-05,49.0,5.64936975e-05,nan,5.64936975e-05,36.0,5.64936975e-05,nan,5.64936975e-05,26.0,5.64936975e-05,nan,5.64936975e-05,50.0,5.64936975e-05,nan,,,,
5.70164272e-05,53.0,5.70164272e-05,nan,5.70164272e-05,49.0,5.70164272e-05,nan,5.70164272e-05,36.0,5.70164272e-05,nan,5.70164272e-05,26.0,5.70164272e-05,nan,5.70164272e-05,50.0,5.70164272e-05,nan,,,,
5.75439937e-05,53.0,5.75439937e-05,nan,5.75439937e-05,45.0,5.75439937e-05,nan,5.75439937e-05,36.0,5.75439937e-05,nan,5.75439937e-05,26.0,5.75439937e-05,50.0,5.75439937e-05,50.0,5.75439937e-05,nan,,,,
5.80764418e-05,53.0,5.80764418e-05,nan,5.80764418e-05,45.0,5.80764418e-05,nan,5.80764418e-05,36.0,5.80764418e-05,nan,5.80764418e-05,26.0,5.80764418e-05,48.0,5.80764418e-05,50.0,5.80764418e-05,nan,,,,
5.86138165e-05,53.0,5.86138165e-05,nan,5.86138165e-05,45.0,5.86138165e-05,nan,5.86138165e-05,36.0,5.86138165e-05,nan,5.86138165e-05,26.0,5.86138165e-05,48.0,5.86138165e-05,50.0,5.86138165e-05,nan,,,,
5.91561634e-05,53.0,5.91561634e-05,nan,5.91561634e-05,45.0,5.91561634e-05,nan,5.91561634e-05,36.0,5.91561634e-05,nan,5.91561634e-05,26.0,5.91561634e-05,48.0,5.91561634e-05,50.0,5.91561634e-05,nan,,,,
5.97035287e-05,53.0,5.97035287e-05,nan,5.97035287e-05,45.0,5.97035287e-05,nan,5.97035287e-05,36.0,5.97035287e-05,nan,5.97035287e-05,26.0,5.97035287e-05,48.0,5.97035287e-05,50.0,5.97035287e-05,nan,,,,
6.02559586e-05,53.0,6.02559586e-05,nan,6.02559586e-05,45.0,6.02559586e-05,nan,6.02559586e-05,36.0,6.02559586e-05,nan,6.02559586e-05,26.0,6.02559586e-05,48.0,6.02559586e-05,50.0,6.02559586e-05,nan,,,,
6.08135001e-05,52.0,6.08135001e-05,nan,6.08135001e-05,45.0,6.08135001e-05,nan,6.08135001e-05,36.0,6.08135001e-05,nan,6.08135001e-05,26.0,6.08135001e-05,48.0,6.08135001e-05,50.0,6.08135001e-05,nan,,,,
6.13762005e-05,52.0,6.13762005e-05,nan,6.13762005e-05,45.0,6.13762005e-05,nan,6.13762005e-05,36.0,6.13762005e-05,nan,6.13762005e-05,26.0,6.13762005e-05,48.0,6.13762005e-05,50.0,6.13762005e-05,nan,,,,
6.19441075e-05,52.0,6.19441075e-05,nan,6.19441075e-05,45.0,6.19441075e-05,nan,6.19441075e-05,36.0,6.19441075e-05,nan,6.19441075e-05,26.0,6.19441075e-05,48.0,6.19441075e-05,50.0,6.19441075e-05,nan,,,,
6.25172693e-05,52.0,6.25172693e-05,nan,6.25172693e-05,45.0,6.25172693e-05,nan,6.25172693e-05,36.0,6.25172693e-05,nan,6.25172693e-05,26.0,6.25172693e-05,48.0,6.25172693e-05,50.0,6.25172693e-05,nan,,,,
6.30957344e-05,51.0,6.30957344e-05,nan,6.30957344e-05,45.0,6.30957344e-05,nan,6.30957344e-05,36.0,6.30957344e-05,nan,6.30957344e-05,26.0,6.30957344e-05,46.0,6.30957344e-05,50.0,6.30957344e-05,nan,,,,
6.36795521e-05,50.0,6.36795521e-05,nan,6.36795521e-05,45.0,6.36795521e-05,nan,6.36795521e-05,36.0,6.36795521e-05,nan,6.36795521e-05,26.0,6.36795521e-05,46.0,6.36795521e-05,50.0,6.36795521e-05,nan,,,,
6.42687717e-05,49.0,6.42687717e-05,nan,6.42687717e-05,45.0,6.42687717e-05,nan,6.42687717e-05,36.0,6.42687717e-05,nan,6.42687717e-05,26.0,6.42687717e-05,46.0,6.42687717e-05,50.0,6.42687717e-05,nan,,,,
6.48634434e-05,49.0,6.48634434e-05,nan,6.48634434e-05,45.0,6.48634434e-05,nan,6.48634434e-05,36.0,6.48634434e-05,nan,6.48634434e-05,26.0,6.48634434e-05,46.0,6.48634434e-05,50.0,6.48634434e-05,nan,,,,
6.54636174e-05,48.0,6.54636174e-05,nan,6.54636174e-05,45.0,6.54636174e-05,nan,6.54636174e-05,36.0,6.54636174e-05,nan,6.54636174e-05,26.0,6.54636174e-05,46.0,6.54636174e-05,50.0,6.54636174e-05,nan,,,,
6.60693448e-05,48.0,6.60693448e-05,nan,6.60693448e-05,45.0,6.60693448e-05,nan,6.60693448e-05,34.0,6.60693448e-05,nan,6.60693448e-05,26.0,6.60693448e-05,46.0,6.60693448e-05,50.0,6.60693448e-05,nan,,,,
6.66806769e-05,48.0,6.66806769e-05,nan,6.66806769e-05,43.0,6.66806769e-05,nan,6.66806769e-05,34.0,6.66806769e-05,nan,6.66806769e-05,26.0,6.66806769e-05,46.0,6.66806769e-05,50.0,6.66806769e-05,nan,,,,
6.72976656e-05,48.0,6.72976656e-05,nan,6.72976656e-05,43.0,6.72976656e-05,nan,6.72976656e-05,34.0,6.72976656e-05,nan,6.72976656e-05,26.0,6.72976656e-05,46.0,6.72976656e-05,50.0,6.72976656e-05,nan,,,,
6.79203633e-05,48.0,6.79203633e-05,nan,6.79203633e-05,43.0,6.79203633e-05,nan,6.79203633e-05,34.0,6.79203633e-05,nan,6.79203633e-05,26.0,6.79203633e-05,46.0,6.79203633e-05,50.0,6.79203633e-05,nan,,,,
6.85488226e-05,48.0,6.85488226e-05,nan,6.85488226e-05,43.0,6.85488226e-05,nan,6.85488226e-05,32.0,6.85488226e-05,nan,6.85488226e-05,26.0,6.85488226e-05,46.0,6.85488226e-05,50.0,6.85488226e-05,nan,,,,
6.91830971e-05,48.0,6.91830971e-05,nan,6.91830971e-05,43.0,6.91830971e-05,nan,6.91830971e-05,32.0,6.91830971e-05,nan,6.91830971e-05,24.0,6.91830971e-05,46.0,6.91830971e-05,50.0,6.91830971e-05,nan,,,,
6.98232404e-05,48.0,6.98232404e-05,nan,6.98232404e-05,43.0,6.98232404e-05,nan,6.98232404e-05,32.0,6.98232404e-05,nan,6.98232404e-05,24.0,6.98232404e-05,46.0,6.98232404e-05,50.0,6.98232404e-05,nan,,,,
7.04693069e-05,47.0,7.04693069e-05,nan,7.04693069e-05,43.0,7.04693069e-05,nan,7.04693069e-05,32.0,7.04693069e-05,nan,7.04693069e-05,24.0,7.04693069e-05,44.0,7.04693069e-05,50.0,7.04693069e-05,nan,,,,
7.11213514e-05,47.0,7.11213514e-05,nan,7.11213514e-05,43.0,7.11213514e-05,nan,7.11213514e-05,32.0,7.11213514e-05,nan,7.11213514e-05,24.0,7.11213514e-05,44.0,7.11213514e-05,50.0,7.11213514e-05,nan,,,,
7.17794291e-05,46.0,7.17794291e-05,nan,7.17794291e-05,43.0,7.17794291e-05,nan,7.17794291e-05,32.0,7.17794291e-05,nan,7.17794291e-05,24.0,7.17794291e-05,44.0,7.17794291e-05,50.0,7.17794291e-05,nan,,,,
7.2443596e-05,46.0,7.2443596e-05,nan,7.2443596e-05,43.0,7.2443596e-05,nan,7.2443596e-05,32.0,7.2443596e-05,nan,7.2443596e-05,24.0,7.2443596e-05,44.0,7.2443596e-05,50.0,7.2443596e-05,nan,,,,
7.31139083e-05,46.0,7.31139083e-05,nan,7.31139083e-05,43.0,7.31139083e-05,nan,7.31139083e-05,32.0,7.31139083e-05,nan,7.31139083e-05,24.0,7.31139083e-05,44.0,7.31139083e-05,49.0,7.31139083e-05,nan,,,,
7.3790423e-05,46.0,7.3790423e-05,nan,7.3790423e-05,43.0,7.3790423e-05,nan,7.3790423e-05,32.0,7.3790423e-05,nan,7.3790423e-05,24.0,7.3790423e-05,44.0,7.3790423e-05,49.0,7.3790423e-05,nan,,,,
7.44731974e-05,46.0,7.44731974e-05,nan,7.44731974e-05,43.0,7.44731974e-05,nan,7.44731974e-05,32.0,7.44731974e-05,nan,7.44731974e-05,24.0,7.44731974e-05,44.0,7.44731974e-05,49.0,7.44731974e-05,nan,,,,
7.51622894e-05,46.0,7.51622894e-05,nan,7.51622894e-05,43.0,7.51622894e-05,nan,7.51622894e-05,30.0,7.51622894e-05,nan,7.51622894e-05,24.0,7.51622894e-05,44.0,7.51622894e-05,48.0,7.51622894e-05,nan,,,,
7.58577575e-05,46.0,7.58577575e-05,nan,7.58577575e-05,43.0,7.58577575e-05,nan,7.58577575e-05,30.0,7.58577575e-05,nan,7.58577575e-05,24.0,7.58577575e-05,44.0,7.58577575e-05,48.0,7.58577575e-05,nan,,,,
7.65596607e-05,46.0,7.65596607e-05,nan,7.65596607e-05,43.0,7.65596607e-05,nan,7.65596607e-05,30.0,7.65596607e-05,nan,7.65596607e-05,24.0,7.65596607e-05,44.0,7.65596607e-05,48.0,7.65596607e-05,nan,,,,
7.72680585e-05,46.0,7.72680585e-05,nan,7.72680585e-05,43.0,7.72680585e-05,nan,7.72680585e-05,30.0,7.72680585e-05,nan,7.72680585e-05,24.0,7.72680585e-05,44.0,7.72680585e-05,48.0,7.72680585e-05,nan,,,,
7.79830111e-05,46.0,7.79830111e-05,nan,7.79830111e-05,43.0,7.79830111e-05,nan,7.79830111e-05,30.0,7.79830111e-05,nan,7.79830111e-05,24.0,7.79830111e-05,42.0,7.79830111e-05,48.0,7.79830111e-05,nan,,,,
7.8704579e-05,46.0,7.8704579e-05,nan,7.8704579e-05,43.0,7.8704579e-05,nan,7.8704579e-05,30.0,7.8704579e-05,nan,7.8704579e-05,24.0,7.8704579e-05,42.0,7.8704579e-05,48.0,7.8704579e-05,nan,,,,
7.94328235e-05,46.0,7.94328235e-05,nan,7.94328235e-05,43.0,7.94328235e-05,nan,7.94328235e-05,30.0,7.94328235e-05,nan,7.94328235e-05,24.0,7.94328235e-05,42.0,7.94328235e-05,48.0,7.94328235e-05,nan,,,,
8.01678063e-05,43.0,8.01678063e-05,nan,8.01678063e-05,43.0,8.01678063e-05,nan,8.01678063e-05,30.0,8.01678063e-05,nan,8.01678063e-05,24.0,8.01678063e-05,42.0,8.01678063e-05,48.0,8.01678063e-05,nan,,,,
8.09095899e-05,43.0,8.09095899e-05,nan,8.09095899e-05,43.0,8.09095899e-05,nan,8.09095899e-05,30.0,8.09095899e-05,nan,8.09095899e-05,24.0,8.09095899e-05,42.0,8.09095899e-05,47.0,8.09095899e-05,nan,,,,
8.16582371e-05,43.0,8.16582371e-05,nan,8.16582371e-05,43.0,8.16582371e-05,nan,8.16582371e-05,30.0,8.16582371e-05,nan,8.16582371e-05,24.0,8.16582371e-05,42.0,8.16582371e-05,46.0,8.16582371e-05,nan,,,,
8.24138115e-05,43.0,8.24138115e-05,nan,8.24138115e-05,43.0,8.24138115e-05,nan,8.24138115e-05,30.0,8.24138115e-05,nan,8.24138115e-05,24.0,8.24138115e-05,42.0,8.24138115e-05,46.0,8.24138115e-05,nan,,,,
8.31763771e-05,43.0,8.31763771e-05,nan,8.31763771e-05,43.0,8.31763771e-05,nan,8.31763771e-05,30.0,8.31763771e-05,nan,8.31763771e-05,22.0,8.31763771e-05,42.0,8.31763771e-05,46.0,8.31763771e-05,nan,,,,
8.39459987e-05,43.0,8.39459987e-05,nan,8.39459987e-05,43.0,8.39459987e-05,nan,8.39459987e-05,30.0,8.39459987e-05,nan,8.39459987e-05,22.0,8.39459987e-05,42.0,8.39459987e-05,46.0,8.39459987e-05,nan,,,,
8.47227414e-05,43.0,8.47227414e-05,nan,8.47227414e-05,43.0,8.47227414e-05,nan,8.47227414e-05,30.0,8.47227414e-05,nan,8.47227414e-05,22.0,8.47227414e-05,40.0,8.47227414e-05,46.0,8.47227414e-05,nan,,,,
8.55066713e-05,43.0,8.55066713e-05,nan,8.55066713e-05,43.0,8.55066713e-05,nan,8.55066713e-05,30.0,8.55066713e-05,nan,8.55066713e-05,22.0,8.55066713e-05,40.0,8.55066713e-05,46.0,8.55066713e-05,nan,,,,
8.62978548e-05,43.0,8.62978548e-05,nan,8.62978548e-05,43.0,8.62978548e-05,nan,8.62978548e-05,30.0,8.62978548e-05,nan,8.62978548e-05,22.0,8.62978548e-05,40.0,8.62978548e-05,46.0,8.62978548e-05,nan,,,,
8.7096359e-05,42.0,8.7096359e-05,nan,8.7096359e-05,43.0,8.7096359e-05,nan,8.7096359e-05,30.0,8.7096359e-05,nan,8.7096359e-05,22.0,8.7096359e-05,40.0,8.7096359e-05,46.0,8.7096359e-05,nan,,,,
8.79022517e-05,42.0,8.79022517e-05,nan,8.79022517e-05,43.0,8.79022517e-05,nan,8.79022517e-05,30.0,8.79022517e-05,nan,8.79022517e-05,22.0,8.79022517e-05,40.0,8.79022517e-05,46.0,8.79022517e-05,nan,,,,
8.87156012e-05,40.0,8.87156012e-05,nan,8.87156012e-05,43.0,8.87156012e-05,nan,8.87156012e-05,28.0,8.87156012e-05,nan,8.87156012e-05,22.0,8.87156012e-05,40.0,8.87156012e-05,46.0,8.87156012e-05,nan,,,,
8.95364766e-05,39.0,8.95364766e-05,nan,8.95364766e-05,37.0,8.95364766e-05,nan,8.95364766e-05,28.0,8.95364766e-05,nan,8.95364766e-05,22.0,8.95364766e-05,40.0,8.95364766e-05,46.0,8.95364766e-05,nan,,,,
9.03649474e-05,39.0,9.03649474e-05,nan,9.03649474e-05,37.0,9.03649474e-05,nan,9.03649474e-05,28.0,9.03649474e-05,nan,9.03649474e-05,22.0,9.03649474e-05,40.0,9.03649474e-05,46.0,9.03649474e-05,nan,,,,
9.12010839e-05,39.0,9.12010839e-05,nan,9.12010839e-05,37.0,9.12010839e-05,nan,9.12010839e-05,28.0,9.12010839e-05,nan,9.12010839e-05,20.0,9.12010839e-05,40.0,9.12010839e-05,46.0,9.12010839e-05,nan,,,,
9.20449572e-05,39.0,9.20449572e-05,nan,9.20449572e-05,37.0,9.20449572e-05,nan,9.20449572e-05,28.0,9.20449572e-05,nan,9.20449572e-05,20.0,9.20449572e-05,40.0,9.20449572e-05,46.0,9.20449572e-05,nan,,,,
9.28966387e-05,39.0,9.28966387e-05,nan,9.28966387e-05,37.0,9.28966387e-05,nan,9.28966387e-05,28.0,9.28966387e-05,nan,9.28966387e-05,20.0,9.28966387e-05,40.0,9.28966387e-05,46.0,9.28966387e-05,nan,,,,
9.37562007e-05,39.0,9.37562007e-05,nan,9.37562007e-05,37.0,9.37562007e-05,nan,9.37562007e-05,28.0,9.37562007e-05,nan,9.37562007e-05,20.0,9.37562007e-05,40.0,9.37562007e-05,46.0,9.37562007e-05,nan,,,,
9.46237161e-05,39.0,9.46237161e-05,nan,9.46237161e-05,37.0,9.46237161e-05,nan,9.46237161e-05,28.0,9.46237161e-05,nan,9.46237161e-05,20.0,9.46237161e-05,40.0,9.46237161e-05,46.0,9.46237161e-05,nan,,,,
9.54992586e-05,39.0,9.54992586e-05,nan,9.54992586e-05,37.0,9.54992586e-05,nan,9.54992586e-05,28.0,9.54992586e-05,nan,9.54992586e-05,20.0,9.54992586e-05,40.0,9.54992586e-05,46.0,9.54992586e-05,100.0,,,,
9.63829024e-05,39.0,9.63829024e-05,nan,9.63829024e-05,37.0,9.63829024e-05,nan,9.63829024e-05,28.0,9.63829024e-05,nan,9.63829024e-05,20.0,9.63829024e-05,38.0,9.63829024e-05,46.0,9.63829024e-05,98.0,,,,
9.72747224e-05,39.0,9.72747224e-05,nan,9.72747224e-05,37.0,9.72747224e-05,nan,9.72747224e-05,26.0,9.72747224e-05,nan,9.72747224e-05,20.0,9.72747224e-05,38.0,9.72747224e-05,46.0,9.72747224e-05,98.0,,,,
9.81747943e-05,39.0,9.81747943e-05,nan,9.81747943e-05,37.0,9.81747943e-05,nan,9.81747943e-05,26.0,9.81747943e-05,nan,9.81747943e-05,20.0,9.81747943e-05,38.0,9.81747943e-05,46.0,9.81747943e-05,98.0,,,,
9.90831945e-05,39.0,9.90831945e-05,nan,9.90831945e-05,37.0,9.90831945e-05,nan,9.90831945e-05,26.0,9.90831945e-05,nan,9.90831945e-05,20.0,9.90831945e-05,38.0,9.90831945e-05,46.0,9.90831945e-05,98.0,,,,
0.0001,39.0,0.0001,nan,0.0001,37.0,0.0001,nan,0.0001,26.0,0.0001,nan,0.0001,20.0,0.0001,38.0,0.0001,46.0,0.0001,98.0,,,,
0.000100925289,39.0,0.000100925289,nan,0.000100925289,37.0,0.000100925289,nan,0.000100925289,26.0,0.000100925289,nan,0.000100925289,20.0,0.000100925289,38.0,0.000100925289,46.0,0.000100925289,98.0,,,,
0.000101859139,39.0,0.000101859139,nan,0.000101859139,37.0,0.000101859139,nan,0.000101859139,26.0,0.000101859139,nan,0.000101859139,20.0,0.000101859139,38.0,0.000101859139,46.0,0.000101859139,95.0,,,,
0.00010280163,39.0,0.00010280163,nan,0.00010280163,37.0,0.00010280163,nan,0.00010280163,26.0,0.00010280163,nan,0.00010280163,20.0,0.00010280163,38.0,0.00010280163,46.0,0.00010280163,95.0,,,,
0.000103752842,39.0,0.000103752842,nan,0.000103752842,37.0,0.000103752842,nan,0.000103752842,26.0,0.000103752842,nan,0.000103752842,20.0,0.000103752842,38.0,0.000103752842,46.0,0.000103752842,95.0,,,,
0.000104712855,39.0,0.000104712855,nan,0.000104712855,37.0,0.000104712855,nan,0.000104712855,26.0,0.000104712855,nan,0.000104712855,20.0,0.000104712855,38.0,0.000104712855,46.0,0.000104712855,95.0,,,,
0.000105681751,39.0,0.000105681751,nan,0.000105681751,37.0,0.000105681751,nan,0.000105681751,26.0,0.000105681751,nan,0.000105681751,20.0,0.000105681751,36.0,0.000105681751,46.0,0.000105681751,94.0,,,,
0.000106659612,39.0,0.000106659612,nan,0.000106659612,37.0,0.000106659612,nan,0.000106659612,26.0,0.000106659612,nan,0.000106659612,20.0,0.000106659612,36.0,0.000106659612,46.0,0.000106659612,94.0,,,,
0.000107646521,39.0,0.000107646521,nan,0.000107646521,37.0,0.000107646521,nan,0.000107646521,26.0,0.000107646521,nan,0.000107646521,20.0,0.000107646521,36.0,0.000107646521,46.0,0.000107646521,93.0,,,,
0.000108642562,39.0,0.000108642562,nan,0.000108642562,37.0,0.000108642562,nan,0.000108642562,26.0,0.000108642562,nan,0.000108642562,20.0,0.000108642562,36.0,0.000108642562,46.0,0.000108642562,93.0,,,,
0.00010964782,39.0,0.00010964782,nan,0.00010964782,37.0,0.00010964782,nan,0.00010964782,26.0,0.00010964782,nan,0.00010964782,20.0,0.00010964782,36.0,0.00010964782,46.0,0.00010964782,92.0,,,,
0.000110662378,38.0,0.000110662378,nan,0.000110662378,37.0,0.000110662378,nan,0.000110662378,26.0,0.000110662378,nan,0.000110662378,20.0,0.000110662378,36.0,0.000110662378,46.0,0.000110662378,92.0,,,,
0.000111686325,38.0,0.000111686325,nan,0.000111686325,37.0,0.000111686325,nan,0.000111686325,24.0,0.000111686325,nan,0.000111686325,20.0,0.000111686325,36.0,0.000111686325,46.0,0.000111686325,92.0,,,,
0.000112719746,38.0,0.000112719746,nan,0.000112719746,37.0,0.000112719746,nan,0.000112719746,24.0,0.000112719746,nan,0.000112719746,20.0,0.000112719746,36.0,0.000112719746,46.0,0.000112719746,92.0,,,,
0.000113762729,38.0,0.000113762729,nan,0.000113762729,31.0,0.000113762729,nan,0.000113762729,24.0,0.000113762729,nan,0.000113762729,20.0,0.000113762729,36.0,0.000113762729,46.0,0.000113762729,91.0,,,,
0.000114815362,38.0,0.000114815362,nan,0.000114815362,31.0,0.000114815362,nan,0.000114815362,24.0,0.000114815362,nan,0.000114815362,20.0,0.000114815362,34.0,0.000114815362,46.0,0.000114815362,91.0,,,,
0.000115877736,38.0,0.000115877736,nan,0.000115877736,31.0,0.000115877736,nan,0.000115877736,24.0,0.000115877736,nan,0.000115877736,20.0,0.000115877736,34.0,0.000115877736,45.0,0.000115877736,91.0,,,,
0.000116949939,38.0,0.000116949939,nan,0.000116949939,31.0,0.000116949939,nan,0.000116949939,24.0,0.000116949939,nan,0.000116949939,20.0,0.000116949939,34.0,0.000116949939,45.0,0.000116949939,91.0,,,,
0.000118032064,38.0,0.000118032064,nan,0.000118032064,29.0,0.000118032064,nan,0.000118032064,24.0,0.000118032064,nan,0.000118032064,20.0,0.000118032064,34.0,0.000118032064,45.0,0.000118032064,90.0,,,,
0.000119124201,38.0,0.000119124201,nan,0.000119124201,29.0,0.000119124201,nan,0.000119124201,24.0,0.000119124201,nan,0.000119124201,20.0,0.000119124201,34.0,0.000119124201,45.0,0.000119124201,90.0,,,,
0.000120226443,36.0,0.000120226443,nan,0.000120226443,29.0,0.000120226443,nan,0.000120226443,24.0,0.000120226443,nan,0.000120226443,20.0,0.000120226443,34.0,0.000120226443,45.0,0.000120226443,89.0,,,,
0.000121338885,36.0,0.000121338885,nan,0.000121338885,29.0,0.000121338885,nan,0.000121338885,24.0,0.000121338885,nan,0.000121338885,20.0,0.000121338885,34.0,0.000121338885,45.0,0.000121338885,89.0,,,,
0.00012246162,36.0,0.00012246162,nan,0.00012246162,29.0,0.00012246162,nan,0.00012246162,24.0,0.00012246162,nan,0.00012246162,20.0,0.00012246162,34.0,0.00012246162,45.0,0.00012246162,88.0,,,,
0.000123594743,36.0,0.000123594743,nan,0.000123594743,29.0,0.000123594743,nan,0.000123594743,24.0,0.000123594743,nan,0.000123594743,20.0,0.000123594743,34.0,0.000123594743,45.0,0.000123594743,88.0,,,,
0.000124738351,36.0,0.000124738351,nan,0.000124738351,29.0,0.000124738351,nan,0.000124738351,24.0,0.000124738351,nan,0.000124738351,20.0,0.000124738351,34.0,0.000124738351,45.0,0.000124738351,88.0,,,,
0.000125892541,36.0,0.000125892541,nan,0.000125892541,29.0,0.000125892541,nan,0.000125892541,24.0,0.000125892541,nan,0.000125892541,18.0,0.000125892541,34.0,0.000125892541,41.0,0.000125892541,88.0,,,,
0.000127057411,36.0,0.000127057411,nan,0.000127057411,29.0,0.000127057411,nan,0.000127057411,24.0,0.000127057411,nan,0.000127057411,18.0,0.000127057411,34.0,0.000127057411,41.0,0.000127057411,88.0,,,,
0.000128233058,35.0,0.000128233058,nan,0.000128233058,29.0,0.000128233058,nan,0.000128233058,24.0,0.000128233058,nan,0.000128233058,18.0,0.000128233058,34.0,0.000128233058,41.0,0.000128233058,87.0,,,,
0.000129419584,35.0,0.000129419584,nan,0.000129419584,29.0,0.000129419584,nan,0.000129419584,24.0,0.000129419584,nan,0.000129419584,18.0,0.000129419584,34.0,0.000129419584,41.0,0.000129419584,87.0,,,,
0.000130617089,35.0,0.000130617089,nan,0.000130617089,29.0,0.000130617089,nan,0.000130617089,24.0,0.000130617089,nan,0.000130617089,18.0,0.000130617089,34.0,0.000130617089,41.0,0.000130617089,87.0,,,,
0.000131825674,35.0,0.000131825674,nan,0.000131825674,29.0,0.000131825674,nan,0.000131825674,24.0,0.000131825674,nan,0.000131825674,18.0,0.000131825674,34.0,0.000131825674,40.0,0.000131825674,87.0,,,,
0.000133045442,35.0,0.000133045442,nan,0.000133045442,29.0,0.000133045442,nan,0.000133045442,24.0,0.000133045442,nan,0.000133045442,18.0,0.000133045442,34.0,0.000133045442,40.0,0.000133045442,87.0,,,,
0.000134276496,35.0,0.000134276496,nan,0.000134276496,29.0,0.000134276496,nan,0.000134276496,22.0,0.000134276496,nan,0.000134276496,18.0,0.000134276496,34.0,0.000134276496,40.0,0.000134276496,87.0,,,,
0.000135518941,35.0,0.000135518941,nan,0.000135518941,29.0,0.000135518941,nan,0.000135518941,22.0,0.000135518941,nan,0.000135518941,18.0,0.000135518941,34.0,0.000135518941,40.0,0.000135518941,87.0,,,,
0.000136772883,35.0,0.000136772883,nan,0.000136772883,29.0,0.000136772883,nan,0.000136772883,22.0,0.000136772883,nan,0.000136772883,18.0,0.000136772883,32.0,0.000136772883,40.0,0.000136772883,87.0,,,,
0.000138038426,35.0,0.000138038426,nan,0.000138038426,29.0,0.000138038426,nan,0.000138038426,22.0,0.000138038426,nan,0.000138038426,18.0,0.000138038426,32.0,0.000138038426,40.0,0.000138038426,85.0,,,,
0.00013931568,35.0,0.00013931568,nan,0.00013931568,29.0,0.00013931568,nan,0.00013931568,22.0,0.00013931568,nan,0.00013931568,18.0,0.00013931568,32.0,0.00013931568,40.0,0.00013931568,85.0,,,,
0.000140604752,35.0,0.000140604752,nan,0.000140604752,29.0,0.000140604752,nan,0.000140604752,22.0,0.000140604752,nan,0.000140604752,18.0,0.000140604752,32.0,0.000140604752,40.0,0.000140604752,85.0,,,,
0.000141905752,35.0,0.000141905752,nan,0.000141905752,29.0,0.000141905752,nan,0.000141905752,22.0,0.000141905752,nan,0.000141905752,18.0,0.000141905752,32.0,0.000141905752,40.0,0.000141905752,85.0,,,,
0.00014321879,35.0,0.00014321879,nan,0.00014321879,29.0,0.00014321879,nan,0.00014321879,22.0,0.00014321879,nan,0.00014321879,18.0,0.00014321879,32.0,0.00014321879,40.0,0.00014321879,84.0,,,,
0.000144543977,35.0,0.000144543977,nan,0.000144543977,29.0,0.000144543977,nan,0.000144543977,22.0,0.000144543977,nan,0.000144543977,18.0,0.000144543977,32.0,0.000144543977,40.0,0.000144543977,82.0,,,,
0.000145881426,35.0,0.000145881426,nan,0.000145881426,29.0,0.000145881426,nan,0.000145881426,22.0,0.000145881426,nan,0.000145881426,18.0,0.000145881426,32.0,0.000145881426,40.0,0.000145881426,81.0,,,,
0.00014723125,35.0,0.00014723125,nan,0.00014723125,29.0,0.00014723125,nan,0.00014723125,22.0,0.00014723125,nan,0.00014723125,18.0,0.00014723125,32.0,0.00014723125,40.0,0.00014723125,80.0,,,,
0.000148593564,35.0,0.000148593564,nan,0.000148593564,29.0,0.000148593564,nan,0.000148593564,22.0,0.000148593564,nan,0.000148593564,18.0,0.000148593564,32.0,0.000148593564,40.0,0.000148593564,80.0,,,,
0.000149968484,35.0,0.000149968484,nan,0.000149968484,29.0,0.000149968484,nan,0.000149968484,22.0,0.000149968484,nan,0.000149968484,18.0,0.000149968484,32.0,0.000149968484,40.0,0.000149968484,80.0,,,,
0.000151356125,35.0,0.000151356125,nan,0.000151356125,29.0,0.000151356125,nan,0.000151356125,22.0,0.000151356125,nan,0.000151356125,18.0,0.000151356125,32.0,0.000151356125,40.0,0.000151356125,80.0,,,,
0.000152756606,35.0,0.000152756606,nan,0.000152756606,29.0,0.000152756606,nan,0.000152756606,22.0,0.000152756606,nan,0.000152756606,18.0,0.000152756606,32.0,0.000152756606,40.0,0.000152756606,80.0,,,,
0.000154170045,35.0,0.000154170045,nan,0.000154170045,29.0,0.000154170045,nan,0.000154170045,22.0,0.000154170045,nan,0.000154170045,18.0,0.000154170045,30.0,0.000154170045,40.0,0.000154170045,80.0,,,,
0.000155596563,35.0,0.000155596563,nan,0.000155596563,29.0,0.000155596563,nan,0.000155596563,22.0,0.000155596563,nan,0.000155596563,16.0,0.000155596563,30.0,0.000155596563,40.0,0.000155596563,80.0,,,,
0.00015703628,35.0,0.00015703628,nan,0.00015703628,29.0,0.00015703628,nan,0.00015703628,22.0,0.00015703628,nan,0.00015703628,16.0,0.00015703628,30.0,0.00015703628,40.0,0.00015703628,80.0,,,,
0.000158489319,35.0,0.000158489319,nan,0.000158489319,29.0,0.000158489319,nan,0.000158489319,22.0,0.000158489319,nan,0.000158489319,16.0,0.000158489319,30.0,0.000158489319,39.0,0.000158489319,80.0,,,,
0.000159955803,35.0,0.000159955803,nan,0.000159955803,29.0,0.000159955803,nan,0.000159955803,22.0,0.000159955803,nan,0.000159955803,16.0,0.000159955803,30.0,0.000159955803,38.0,0.000159955803,80.0,,,,
0.000161435856,35.0,0.000161435856,nan,0.000161435856,29.0,0.000161435856,nan,0.000161435856,20.0,0.000161435856,nan,0.000161435856,16.0,0.000161435856,30.0,0.000161435856,38.0,0.000161435856,80.0,,,,
0.000162929603,35.0,0.000162929603,nan,0.000162929603,29.0,0.000162929603,nan,0.000162929603,20.0,0.000162929603,nan,0.000162929603,16.0,0.000162929603,30.0,0.000162929603,38.0,0.000162929603,80.0,,,,
0.000164437172,35.0,0.000164437172,nan,0.000164437172,29.0,0.000164437172,nan,0.000164437172,20.0,0.000164437172,nan,0.000164437172,16.0,0.000164437172,30.0,0.000164437172,38.0,0.000164437172,80.0,,,,
0.000165958691,35.0,0.000165958691,nan,0.000165958691,29.0,0.000165958691,nan,0.000165958691,20.0,0.000165958691,nan,0.000165958691,16.0,0.000165958691,30.0,0.000165958691,38.0,0.000165958691,79.0,,,,
0.000167494288,35.0,0.000167494288,nan,0.000167494288,29.0,0.000167494288,nan,0.000167494288,20.0,0.000167494288,nan,0.000167494288,16.0,0.000167494288,30.0,0.000167494288,38.0,0.000167494288,79.0,,,,
0.000169044093,35.0,0.000169044093,nan,0.000169044093,29.0,0.000169044093,nan,0.000169044093,20.0,0.000169044093,nan,0.000169044093,16.0,0.000169044093,30.0,0.000169044093,36.0,0.000169044093,78.0,,,,
0.000170608239,35.0,0.000170608239,nan,0.000170608239,29.0,0.000170608239,nan,0.000170608239,20.0,0.000170608239,nan,0.000170608239,16.0,0.000170608239,30.0,0.000170608239,36.0,0.000170608239,76.0,,,,
0.000172186857,33.0,0.000172186857,nan,0.000172186857,29.0,0.000172186857,nan,0.000172186857,20.0,0.000172186857,nan,0.000172186857,16.0,0.000172186857,30.0,0.000172186857,36.0,0.000172186857,76.0,,,,
0.000173780083,33.0,0.000173780083,nan,0.000173780083,29.0,0.000173780083,nan,0.000173780083,20.0,0.000173780083,nan,0.000173780083,16.0,0.000173780083,30.0,0.000173780083,36.0,0.000173780083,76.0,,,,
0.00017538805,33.0,0.00017538805,nan,0.00017538805,29.0,0.00017538805,nan,0.00017538805,20.0,0.00017538805,nan,0.00017538805,16.0,0.00017538805,30.0,0.00017538805,36.0,0.00017538805,75.0,,,,
0.000177010896,33.0,0.000177010896,nan,0.000177010896,29.0,0.000177010896,nan,0.000177010896,18.0,0.000177010896,nan,0.000177010896,16.0,0.000177010896,28.0,0.000177010896,36.0,0.000177010896,75.0,,,,
0.000178648757,33.0,0.000178648757,nan,0.000178648757,29.0,0.000178648757,nan,0.000178648757,18.0,0.000178648757,nan,0.000178648757,16.0,0.000178648757,28.0,0.000178648757,36.0,0.000178648757,74.0,,,,
0.000180301774,33.0,0.000180301774,nan,0.000180301774,29.0,0.000180301774,nan,0.000180301774,18.0,0.000180301774,nan,0.000180301774,16.0,0.000180301774,28.0,0.000180301774,36.0,0.000180301774,73.0,,,,
0.000181970086,32.0,0.000181970086,nan,0.000181970086,25.0,0.000181970086,nan,0.000181970086,18.0,0.000181970086,nan,0.000181970086,16.0,0.000181970086,28.0,0.000181970086,36.0,0.000181970086,72.0,,,,
0.000183653834,32.0,0.000183653834,nan,0.000183653834,25.0,0.000183653834,nan,0.000183653834,18.0,0.000183653834,nan,0.000183653834,16.0,0.000183653834,28.0,0.000183653834,36.0,0.000183653834,72.0,,,,
0.000185353162,32.0,0.000185353162,nan,0.000185353162,25.0,0.000185353162,nan,0.000185353162,18.0,0.000185353162,nan,0.000185353162,16.0,0.000185353162,28.0,0.000185353162,36.0,0.000185353162,72.0,,,,
0.000187068214,32.0,0.000187068214,nan,0.000187068214,25.0,0.000187068214,nan,0.000187068214,18.0,0.000187068214,nan,0.000187068214,16.0,0.000187068214,28.0,0.000187068214,36.0,0.000187068214,72.0,,,,
0.000188799135,32.0,0.000188799135,nan,0.000188799135,25.0,0.000188799135,nan,0.000188799135,18.0,0.000188799135,nan,0.000188799135,16.0,0.000188799135,28.0,0.000188799135,36.0,0.000188799135,72.0,,,,
0.000190546072,32.0,0.000190546072,nan,0.000190546072,21.0,0.000190546072,nan,0.000190546072,18.0,0.000190546072,nan,0.000190546072,16.0,0.000190546072,28.0,0.000190546072,36.0,0.000190546072,71.0,,,,
0.000192309173,32.0,0.000192309173,nan,0.000192309173,21.0,0.000192309173,nan,0.000192309173,18.0,0.000192309173,nan,0.000192309173,16.0,0.000192309173,28.0,0.000192309173,36.0,0.000192309173,71.0,,,,
0.000194088588,32.0,0.000194088588,nan,0.000194088588,21.0,0.000194088588,nan,0.000194088588,18.0,0.000194088588,nan,0.000194088588,16.0,0.000194088588,28.0,0.000194088588,36.0,0.000194088588,71.0,,,,
0.000195884467,32.0,0.000195884467,nan,0.000195884467,21.0,0.000195884467,nan,0.000195884467,18.0,0.000195884467,nan,0.000195884467,16.0,0.000195884467,28.0,0.000195884467,36.0,0.000195884467,71.0,,,,
0.000197696964,32.0,0.000197696964,nan,0.000197696964,21.0,0.000197696964,nan,0.000197696964,18.0,0.000197696964,nan,0.000197696964,16.0,0.000197696964,28.0,0.000197696964,36.0,0.000197696964,71.0,,,,
0.000199526231,32.0,0.000199526231,nan,0.000199526231,21.0,0.000199526231,nan,0.000199526231,18.0,0.000199526231,nan,0.000199526231,16.0,0.000199526231,28.0,0.000199526231,36.0,0.000199526231,71.0,,,,
0.000201372425,32.0,0.000201372425,nan,0.000201372425,21.0,0.000201372425,nan,0.000201372425,18.0,0.000201372425,nan,0.000201372425,16.0,0.000201372425,28.0,0.000201372425,36.0,0.000201372425,71.0,,,,
0.000203235701,32.0,0.000203235701,nan,0.000203235701,21.0,0.000203235701,nan,0.000203235701,18.0,0.000203235701,nan,0.000203235701,16.0,0.000203235701,26.0,0.000203235701,36.0,0.000203235701,71.0,,,,
0.000205116218,32.0,0.000205116218,nan,0.000205116218,21.0,0.000205116218,nan,0.000205116218,18.0,0.000205116218,nan,0.000205116218,16.0,0.000205116218,26.0,0.000205116218,35.0,0.000205116218,71.0,,,,
0.000207014135,32.0,0.000207014135,nan,0.000207014135,21.0,0.000207014135,nan,0.000207014135,18.0,0.000207014135,nan,0.000207014135,16.0,0.000207014135,26.0,0.000207014135,35.0,0.000207014135,70.0,,,,
0.000208929613,32.0,0.000208929613,nan,0.000208929613,21.0,0.000208929613,nan,0.000208929613,18.0,0.000208929613,nan,0.000208929613,16.0,0.000208929613,26.0,0.000208929613,35.0,0.000208929613,70.0,,,,
0.000210862815,32.0,0.000210862815,nan,0.000210862815,21.0,0.000210862815,nan,0.000210862815,18.0,0.000210862815,nan,0.000210862815,16.0,0.000210862815,26.0,0.000210862815,35.0,0.000210862815,70.0,,,,
0.000212813905,32.0,0.000212813905,nan,0.000212813905,21.0,0.000212813905,nan,0.000212813905,16.0,0.000212813905,nan,0.000212813905,14.0,0.000212813905,26.0,0.000212813905,35.0,0.000212813905,70.0,,,,
0.000214783047,32.0,0.000214783047,nan,0.000214783047,21.0,0.000214783047,nan,0.000214783047,16.0,0.000214783047,nan,0.000214783047,14.0,0.000214783047,26.0,0.000214783047,35.0,0.000214783047,70.0,,,,
0.00021677041,32.0,0.00021677041,nan,0.00021677041,21.0,0.00021677041,nan,0.00021677041,16.0,0.00021677041,nan,0.00021677041,14.0,0.00021677041,26.0,0.00021677041,35.0,0.00021677041,70.0,,,,
0.000218776162,32.0,0.000218776162,nan,0.000218776162,21.0,0.000218776162,nan,0.000218776162,16.0,0.000218776162,nan,0.000218776162,14.0,0.000218776162,26.0,0.000218776162,35.0,0.000218776162,70.0,,,,
0.000220800473,32.0,0.000220800473,nan,0.000220800473,21.0,0.000220800473,nan,0.000220800473,16.0,0.000220800473,nan,0.000220800473,14.0,0.000220800473,26.0,0.000220800473,35.0,0.000220800473,70.0,,,,
0.000222843515,32.0,0.000222843515,nan,0.000222843515,21.0,0.000222843515,nan,0.000222843515,16.0,0.000222843515,100.0,0.000222843515,14.0,0.000222843515,26.0,0.000222843515,35.0,0.000222843515,70.0,,,,
0.000224905461,32.0,0.000224905461,nan,0.000224905461,21.0,0.000224905461,nan,0.000224905461,16.0,0.000224905461,98.0,0.000224905461,14.0,0.000224905461,26.0,0.000224905461,35.0,0.000224905461,68.0,,,,
0.000226986485,32.0,0.000226986485,nan,0.000226986485,21.0,0.000226986485,nan,0.000226986485,16.0,0.000226986485,98.0,0.000226986485,14.0,0.000226986485,26.0,0.000226986485,35.0,0.000226986485,68.0,,,,
0.000229086765,32.0,0.000229086765,nan,0.000229086765,21.0,0.000229086765,nan,0.000229086765,16.0,0.000229086765,98.0,0.000229086765,14.0,0.000229086765,26.0,0.000229086765,35.0,0.000229086765,68.0,,,,
0.000231206479,32.0,0.000231206479,nan,0.000231206479,21.0,0.000231206479,nan,0.000231206479,16.0,0.000231206479,98.0,0.000231206479,14.0,0.000231206479,26.0,0.000231206479,35.0,0.000231206479,68.0,,,,
0.000233345806,31.0,0.000233345806,nan,0.000233345806,21.0,0.000233345806,nan,0.000233345806,16.0,0.000233345806,98.0,0.000233345806,14.0,0.000233345806,26.0,0.000233345806,35.0,0.000233345806,67.0,,,,
0.000235504928,31.0,0.000235504928,nan,0.000235504928,21.0,0.000235504928,nan,0.000235504928,16.0,0.000235504928,98.0,0.000235504928,14.0,0.000235504928,24.0,0.000235504928,35.0,0.000235504928,67.0,,,,
0.000237684029,30.0,0.000237684029,nan,0.000237684029,21.0,0.000237684029,nan,0.000237684029,16.0,0.000237684029,98.0,0.000237684029,14.0,0.000237684029,24.0,0.000237684029,35.0,0.000237684029,67.0,,,,
0.000239883292,29.0,0.000239883292,nan,0.000239883292,21.0,0.000239883292,nan,0.000239883292,16.0,0.000239883292,98.0,0.000239883292,14.0,0.000239883292,24.0,0.000239883292,35.0,0.000239883292,67.0,,,,
0.000242102905,29.0,0.000242102905,nan,0.000242102905,17.0,0.000242102905,nan,0.000242102905,16.0,0.000242102905,98.0,0.000242102905,14.0,0.000242102905,24.0,0.000242102905,35.0,0.000242102905,65.0,,,,
0.000244343055,29.0,0.000244343055,nan,0.000244343055,17.0,0.000244343055,nan,0.000244343055,16.0,0.000244343055,98.0,0.000244343055,14.0,0.000244343055,24.0,0.000244343055,35.0,0.000244343055,65.0,,,,
0.000246603934,29.0,0.000246603934,nan,0.000246603934,17.0,0.000246603934,nan,0.000246603934,16.0,0.000246603934,96.0,0.000246603934,14.0,0.000246603934,24.0,0.000246603934,35.0,0.000246603934,65.0,,,,
0.000248885732,29.0,0.000248885732,nan,0.000248885732,17.0,0.000248885732,nan,0.000248885732,16.0,0.000248885732,96.0,0.000248885732,14.0,0.000248885732,24.0,0.000248885732,35.0,0.000248885732,65.0,,,,
0.000251188643,29.0,0.000251188643,nan,0.000251188643,17.0,0.000251188643,nan,0.000251188643,16.0,0.000251188643,94.0,0.000251188643,14.0,0.000251188643,24.0,0.000251188643,35.0,0.000251188643,65.0,,,,
0.000253512863,29.0,0.000253512863,nan,0.000253512863,17.0,0.000253512863,nan,0.000253512863,16.0,0.000253512863,94.0,0.000253512863,14.0,0.000253512863,24.0,0.000253512863,32.0,0.000253512863,64.0,,,,
0.000255858589,29.0,0.000255858589,nan,0.000255858589,17.0,0.000255858589,nan,0.000255858589,16.0,0.000255858589,92.0,0.000255858589,14.0,0.000255858589,24.0,0.000255858589,32.0,0.000255858589,64.0,,,,
0.000258226019,28.0,0.000258226019,nan,0.000258226019,17.0,0.000258226019,99.0,0.000258226019,16.0,0.000258226019,92.0,0.000258226019,14.0,0.000258226019,24.0,0.000258226019,31.0,0.000258226019,63.0,,,,
0.000260615355,28.0,0.000260615355,nan,0.000260615355,15.0,0.000260615355,97.0,0.000260615355,14.0,0.000260615355,92.0,0.000260615355,14.0,0.000260615355,24.0,0.000260615355,31.0,0.000260615355,63.0,,,,
0.000263026799,28.0,0.000263026799,nan,0.000263026799,15.0,0.000263026799,97.0,0.000263026799,14.0,0.000263026799,90.0,0.000263026799,14.0,0.000263026799,24.0,0.000263026799,31.0,0.000263026799,63.0,,,,
0.000265460556,28.0,0.000265460556,nan,0.000265460556,15.0,0.000265460556,97.0,0.000265460556,14.0,0.000265460556,90.0,0.000265460556,14.0,0.000265460556,24.0,0.000265460556,31.0,0.000265460556,63.0,,,,
0.000267916832,28.0,0.000267916832,nan,0.000267916832,15.0,0.000267916832,97.0,0.000267916832,14.0,0.000267916832,88.0,0.000267916832,14.0,0.000267916832,24.0,0.000267916832,31.0,0.000267916832,63.0,,,,
0.000270395836,28.0,0.000270395836,nan,0.000270395836,15.0,0.000270395836,97.0,0.000270395836,14.0,0.000270395836,88.0,0.000270395836,14.0,0.000270395836,24.0,0.000270395836,31.0,0.000270395836,61.0,,,,
0.000272897778,28.0,0.000272897778,nan,0.000272897778,15.0,0.000272897778,97.0,0.000272897778,14.0,0.000272897778,86.0,0.000272897778,14.0,0.000272897778,24.0,0.000272897778,31.0,0.000272897778,61.0,,,,
0.00027542287,27.0,0.00027542287,nan,0.00027542287,15.0,0.00027542287,97.0,0.00027542287,14.0,0.00027542287,86.0,0.00027542287,14.0,0.00027542287,24.0,0.00027542287,31.0,0.00027542287,61.0,,,,
0.000277971327,27.0,0.000277971327,nan,0.000277971327,15.0,0.000277971327,95.0,0.000277971327,14.0,0.000277971327,84.0,0.000277971327,14.0,0.000277971327,24.0,0.000277971327,31.0,0.000277971327,61.0,,,,
0.000280543364,27.0,0.000280543364,nan,0.000280543364,15.0,0.000280543364,95.0,0.000280543364,14.0,0.000280543364,84.0,0.000280543364,14.0,0.000280543364,24.0,0.000280543364,31.0,0.000280543364,61.0,,,,
0.0002831392,27.0,0.0002831392,nan,0.0002831392,15.0,0.0002831392,95.0,0.0002831392,14.0,0.0002831392,84.0,0.0002831392,14.0,0.0002831392,24.0,0.0002831392,31.0,0.0002831392,61.0,,,,
0.000285759054,26.0,0.000285759054,nan,0.000285759054,15.0,0.000285759054,95.0,0.000285759054,14.0,0.000285759054,84.0,0.000285759054,14.0,0.000285759054,22.0,0.000285759054,31.0,0.000285759054,61.0,,,,
0.00028840315,26.0,0.00028840315,nan,0.00028840315,15.0,0.00028840315,95.0,0.00028840315,14.0,0.00028840315,82.0,0.00028840315,14.0,0.00028840315,22.0,0.00028840315,31.0,0.00028840315,61.0,,,,
0.000291071712,26.0,0.000291071712,nan,0.000291071712,15.0,0.000291071712,95.0,0.000291071712,14.0,0.000291071712,82.0,0.000291071712,14.0,0.000291071712,22.0,0.000291071712,31.0,0.000291071712,61.0,,,,
0.000293764965,26.0,0.000293764965,nan,0.000293764965,15.0,0.000293764965,95.0,0.000293764965,14.0,0.000293764965,80.0,0.000293764965,14.0,0.000293764965,22.0,0.000293764965,31.0,0.000293764965,60.0,,,,
0.000296483139,26.0,0.000296483139,nan,0.000296483139,15.0,0.000296483139,95.0,0.000296483139,14.0,0.000296483139,80.0,0.000296483139,12.0,0.000296483139,22.0,0.000296483139,31.0,0.000296483139,60.0,,,,
0.000299226464,26.0,0.000299226464,nan,0.000299226464,15.0,0.000299226464,95.0,0.000299226464,14.0,0.000299226464,80.0,0.000299226464,12.0,0.000299226464,22.0,0.000299226464,31.0,0.000299226464,60.0,,,,
0.000301995172,26.0,0.000301995172,nan,0.000301995172,15.0,0.000301995172,95.0,0.000301995172,14.0,0.000301995172,80.0,0.000301995172,12.0,0.000301995172,22.0,0.000301995172,31.0,0.000301995172,59.0,,,,
0.000304789499,26.0,0.000304789499,nan,0.000304789499,15.0,0.000304789499,95.0,0.000304789499,14.0,0.000304789499,78.0,0.000304789499,12.0,0.000304789499,22.0,0.000304789499,31.0,0.000304789499,59.0,,,,
0.000307609681,26.0,0.000307609681,nan,0.000307609681,15.0,0.000307609681,95.0,0.000307609681,14.0,0.000307609681,78.0,0.000307609681,12.0,0.000307609681,22.0,0.000307609681,30.0,0.000307609681,59.0,,,,
0.000310455959,26.0,0.000310455959,nan,0.000310455959,15.0,0.000310455959,95.0,0.000310455959,14.0,0.000310455959,76.0,0.000310455959,12.0,0.000310455959,22.0,0.000310455959,30.0,0.000310455959,59.0,,,,
0.000313328572,26.0,0.000313328572,nan,0.000313328572,15.0,0.000313328572,95.0,0.000313328572,14.0,0.000313328572,76.0,0.000313328572,12.0,0.000313328572,22.0,0.000313328572,30.0,0.000313328572,59.0,,,,
0.000316227766,26.0,0.000316227766,nan,0.000316227766,15.0,0.000316227766,95.0,0.000316227766,14.0,0.000316227766,76.0,0.000316227766,12.0,0.000316227766,22.0,0.000316227766,30.0,0.000316227766,58.0,,,,
0.000319153786,26.0,0.000319153786,nan,0.000319153786,15.0,0.000319153786,95.0,0.000319153786,14.0,0.000319153786,74.0,0.000319153786,12.0,0.000319153786,22.0,0.000319153786,30.0,0.000319153786,58.0,,,,
0.000322106879,26.0,0.000322106879,nan,0.000322106879,15.0,0.000322106879,95.0,0.000322106879,12.0,0.000322106879,74.0,0.000322106879,12.0,0.000322106879,22.0,0.000322106879,30.0,0.000322106879,58.0,,,,
0.000325087297,25.0,0.000325087297,nan,0.000325087297,15.0,0.000325087297,95.0,0.000325087297,12.0,0.000325087297,74.0,0.000325087297,12.0,0.000325087297,22.0,0.000325087297,30.0,0.000325087297,58.0,,,,
0.000328095293,25.0,0.000328095293,nan,0.000328095293,15.0,0.000328095293,91.0,0.000328095293,12.0,0.000328095293,72.0,0.000328095293,12.0,0.000328095293,22.0,0.000328095293,30.0,0.000328095293,58.0,,,,
0.000331131121,24.0,0.000331131121,nan,0.000331131121,15.0,0.000331131121,91.0,0.000331131121,12.0,0.000331131121,72.0,0.000331131121,12.0,0.000331131121,22.0,0.000331131121,30.0,0.000331131121,56.0,,,,
0.00033419504,24.0,0.00033419504,nan,0.00033419504,15.0,0.00033419504,91.0,0.00033419504,12.0,0.00033419504,72.0,0.00033419504,12.0,0.00033419504,22.0,0.00033419504,30.0,0.00033419504,56.0,,,,
0.000337287309,24.0,0.000337287309,nan,0.000337287309,15.0,0.000337287309,91.0,0.000337287309,12.0,0.000337287309,70.0,0.000337287309,12.0,0.000337287309,22.0,0.000337287309,29.0,0.000337287309,56.0,,,,
0.00034040819,24.0,0.00034040819,nan,0.00034040819,15.0,0.00034040819,91.0,0.00034040819,12.0,0.00034040819,70.0,0.00034040819,12.0,0.00034040819,20.0,0.00034040819,29.0,0.00034040819,56.0,,,,
0.000343557948,24.0,0.000343557948,nan,0.000343557948,15.0,0.000343557948,91.0,0.000343557948,12.0,0.000343557948,70.0,0.000343557948,12.0,0.000343557948,20.0,0.000343557948,29.0,0.000343557948,55.0,,,,
0.00034673685,24.0,0.00034673685,nan,0.00034673685,15.0,0.00034673685,91.0,0.00034673685,12.0,0.00034673685,70.0,0.00034673685,12.0,0.00034673685,20.0,0.00034673685,29.0,0.00034673685,55.0,,,,
0.000349945167,24.0,0.000349945167,nan,0.000349945167,15.0,0.000349945167,91.0,0.000349945167,12.0,0.000349945167,68.0,0.000349945167,12.0,0.000349945167,20.0,0.000349945167,29.0,0.000349945167,54.0,,,,
0.00035318317,24.0,0.00035318317,nan,0.00035318317,15.0,0.00035318317,91.0,0.00035318317,12.0,0.00035318317,66.0,0.00035318317,12.0,0.00035318317,20.0,0.00035318317,29.0,0.00035318317,54.0,,,,
0.000356451133,24.0,0.000356451133,nan,0.000356451133,15.0,0.000356451133,91.0,0.000356451133,12.0,0.000356451133,66.0,0.000356451133,12.0,0.000356451133,20.0,0.000356451133,29.0,0.000356451133,54.0,,,,
0.000359749335,24.0,0.000359749335,nan,0.000359749335,15.0,0.000359749335,91.0,0.000359749335,12.0,0.000359749335,66.0,0.000359749335,12.0,0.000359749335,20.0,0.000359749335,28.0,0.000359749335,54.0,,,,
0.000363078055,23.0,0.000363078055,nan,0.000363078055,15.0,0.000363078055,91.0,0.000363078055,12.0,0.000363078055,66.0,0.000363078055,12.0,0.000363078055,20.0,0.000363078055,28.0,0.000363078055,54.0,,,,
0.000366437575,23.0,0.000366437575,nan,0.000366437575,15.0,0.000366437575,83.0,0.000366437575,12.0,0.000366437575,66.0,0.000366437575,12.0,0.000366437575,20.0,0.000366437575,28.0,0.000366437575,54.0,,,,
0.00036982818,23.0,0.00036982818,nan,0.00036982818,15.0,0.00036982818,83.0,0.00036982818,12.0,0.00036982818,66.0,0.00036982818,12.0,0.00036982818,20.0,0.00036982818,28.0,0.00036982818,54.0,,,,
0.000373250158,23.0,0.000373250158,nan,0.000373250158,15.0,0.000373250158,83.0,0.000373250158,12.0,0.000373250158,64.0,0.000373250158,12.0,0.000373250158,20.0,0.000373250158,28.0,0.000373250158,53.0,,,,
0.000376703799,23.0,0.000376703799,nan,0.000376703799,15.0,0.000376703799,83.0,0.000376703799,12.0,0.000376703799,64.0,0.000376703799,12.0,0.000376703799,20.0,0.000376703799,28.0,0.000376703799,53.0,,,,
0.000380189396,23.0,0.000380189396,nan,0.000380189396,15.0,0.000380189396,81.0,0.000380189396,12.0,0.000380189396,64.0,0.000380189396,12.0,0.000380189396,20.0,0.000380189396,28.0,0.000380189396,53.0,,,,
0.000383707245,23.0,0.000383707245,nan,0.000383707245,15.0,0.000383707245,81.0,0.000383707245,12.0,0.000383707245,62.0,0.000383707245,12.0,0.000383707245,20.0,0.000383707245,28.0,0.000383707245,53.0,,,,
0.000387257645,23.0,0.000387257645,nan,0.000387257645,15.0,0.000387257645,81.0,0.000387257645,12.0,0.000387257645,62.0,0.000387257645,12.0,0.000387257645,20.0,0.000387257645,28.0,0.000387257645,53.0,,,,
0.000390840896,23.0,0.000390840896,nan,0.000390840896,15.0,0.000390840896,79.0,0.000390840896,12.0,0.000390840896,62.0,0.000390840896,12.0,0.000390840896,20.0,0.000390840896,28.0,0.000390840896,53.0,,,,
0.000394457302,22.0,0.000394457302,nan,0.000394457302,15.0,0.000394457302,79.0,0.000394457302,12.0,0.000394457302,62.0,0.000394457302,12.0,0.000394457302,20.0,0.000394457302,28.0,0.000394457302,53.0,,,,
0.000398107171,22.0,0.000398107171,nan,0.000398107171,15.0,0.000398107171,79.0,0.000398107171,12.0,0.000398107171,60.0,0.000398107171,12.0,0.000398107171,20.0,0.000398107171,28.0,0.000398107171,53.0,,,,
0.000401790811,22.0,0.000401790811,nan,0.000401790811,15.0,0.000401790811,79.0,0.000401790811,12.0,0.000401790811,60.0,0.000401790811,12.0,0.000401790811,20.0,0.000401790811,28.0,0.000401790811,53.0,,,,
0.000405508535,22.0,0.000405508535,nan,0.000405508535,15.0,0.000405508535,79.0,0.000405508535,12.0,0.000405508535,58.0,0.000405508535,10.0,0.000405508535,18.0,0.000405508535,28.0,0.000405508535,52.0,,,,
0.00040926066,22.0,0.00040926066,nan,0.00040926066,15.0,0.00040926066,75.0,0.00040926066,12.0,0.00040926066,58.0,0.00040926066,10.0,0.00040926066,18.0,0.00040926066,28.0,0.00040926066,51.0,,,,
0.000413047502,21.0,0.000413047502,nan,0.000413047502,15.0,0.000413047502,75.0,0.000413047502,12.0,0.000413047502,58.0,0.000413047502,10.0,0.000413047502,18.0,0.000413047502,28.0,0.000413047502,51.0,,,,
0.000416869383,21.0,0.000416869383,nan,0.000416869383,15.0,0.000416869383,75.0,0.000416869383,12.0,0.000416869383,58.0,0.000416869383,10.0,0.000416869383,18.0,0.000416869383,28.0,0.000416869383,51.0,,,,
0.000420726628,21.0,0.000420726628,nan,0.000420726628,15.0,0.000420726628,75.0,0.000420726628,12.0,0.000420726628,58.0,0.000420726628,10.0,0.000420726628,18.0,0.000420726628,28.0,0.000420726628,51.0,,,,
0.000424619564,21.0,0.000424619564,nan,0.000424619564,13.0,0.000424619564,71.0,0.000424619564,10.0,0.000424619564,56.0,0.000424619564,10.0,0.000424619564,18.0,0.000424619564,28.0,0.000424619564,51.0,,,,
0.00042854852,21.0,0.00042854852,nan,0.00042854852,13.0,0.00042854852,71.0,0.00042854852,10.0,0.00042854852,56.0,0.00042854852,10.0,0.00042854852,18.0,0.00042854852,28.0,0.00042854852,51.0,,,,
0.000432513831,21.0,0.000432513831,nan,0.000432513831,13.0,0.000432513831,71.0,0.000432513831,10.0,0.000432513831,56.0,0.000432513831,10.0,0.000432513831,18.0,0.000432513831,28.0,0.000432513831,51.0,,,,
0.000436515832,21.0,0.000436515832,nan,0.000436515832,11.0,0.000436515832,71.0,0.000436515832,10.0,0.000436515832,54.0,0.000436515832,10.0,0.000436515832,18.0,0.000436515832,28.0,0.000436515832,51.0,,,,
0.000440554864,21.0,0.000440554864,nan,0.000440554864,11.0,0.000440554864,71.0,0.000440554864,10.0,0.000440554864,54.0,0.000440554864,10.0,0.000440554864,18.0,0.000440554864,28.0,0.000440554864,50.0,,,,
0.000444631267,20.0,0.000444631267,nan,0.000444631267,11.0,0.000444631267,71.0,0.000444631267,10.0,0.000444631267,54.0,0.000444631267,10.0,0.000444631267,18.0,0.000444631267,24.0,0.000444631267,50.0,,,,
0.00044874539,20.0,0.00044874539,nan,0.00044874539,11.0,0.00044874539,71.0,0.00044874539,10.0,0.00044874539,54.0,0.00044874539,10.0,0.00044874539,18.0,0.00044874539,24.0,0.00044874539,50.0,,,,
0.00045289758,20.0,0.00045289758,nan,0.00045289758,11.0,0.00045289758,71.0,0.00045289758,10.0,0.00045289758,52.0,0.00045289758,10.0,0.00045289758,18.0,0.00045289758,24.0,0.00045289758,50.0,,,,
0.00045708819,20.0,0.00045708819,nan,0.00045708819,11.0,0.00045708819,71.0,0.00045708819,10.0,0.00045708819,52.0,0.00045708819,10.0,0.00045708819,18.0,0.00045708819,24.0,0.00045708819,50.0,,,,
0.000461317575,20.0,0.000461317575,nan,0.000461317575,11.0,0.000461317575,71.0,0.000461317575,10.0,0.000461317575,52.0,0.000461317575,10.0,0.000461317575,18.0,0.000461317575,24.0,0.000461317575,50.0,,,,
0.000465586094,20.0,0.000465586094,nan,0.000465586094,11.0,0.000465586094,69.0,0.000465586094,10.0,0.000465586094,52.0,0.000465586094,10.0,0.000465586094,18.0,0.000465586094,24.0,0.000465586094,50.0,,,,
0.000469894109,20.0,0.000469894109,nan,0.000469894109,11.0,0.000469894109,65.0,0.000469894109,10.0,0.000469894109,52.0,0.000469894109,10.0,0.000469894109,18.0,0.000469894109,24.0,0.000469894109,50.0,,,,
0.000474241985,20.0,0.000474241985,nan,0.000474241985,11.0,0.000474241985,65.0,0.000474241985,10.0,0.000474241985,50.0,0.000474241985,10.0,0.000474241985,18.0,0.000474241985,24.0,0.000474241985,50.0,,,,
0.000478630092,20.0,0.000478630092,nan,0.000478630092,11.0,0.000478630092,65.0,0.000478630092,10.0,0.000478630092,50.0,0.000478630092,10.0,0.000478630092,18.0,0.000478630092,24.0,0.000478630092,50.0,,,,
0.000483058802,20.0,0.000483058802,nan,0.000483058802,11.0,0.000483058802,65.0,0.000483058802,10.0,0.000483058802,50.0,0.000483058802,10.0,0.000483058802,18.0,0.000483058802,24.0,0.000483058802,50.0,,,,
0.00048752849,20.0,0.00048752849,nan,0.00048752849,11.0,0.00048752849,65.0,0.00048752849,10.0,0.00048752849,50.0,0.00048752849,10.0,0.00048752849,18.0,0.00048752849,24.0,0.00048752849,50.0,,,,
0.000492039536,20.0,0.000492039536,nan,0.000492039536,11.0,0.000492039536,65.0,0.000492039536,10.0,0.000492039536,50.0,0.000492039536,10.0,0.000492039536,18.0,0.000492039536,24.0,0.000492039536,50.0,,,,
0.000496592321,20.0,0.000496592321,nan,0.000496592321,11.0,0.000496592321,65.0,0.000496592321,10.0,0.000496592321,48.0,0.000496592321,10.0,0.000496592321,18.0,0.000496592321,24.0,0.000496592321,50.0,,,,
0.000501187234,20.0,0.000501187234,nan,0.000501187234,11.0,0.000501187234,65.0,0.000501187234,10.0,0.000501187234,48.0,0.000501187234,10.0,0.000501187234,18.0,0.000501187234,24.0,0.000501187234,50.0,,,,
0.000505824662,20.0,0.000505824662,nan,0.000505824662,11.0,0.000505824662,65.0,0.000505824662,10.0,0.000505824662,48.0,0.000505824662,10.0,0.000505824662,18.0,0.000505824662,24.0,0.000505824662,49.0,,,,
0.000510505,20.0,0.000510505,nan,0.000510505,11.0,0.000510505,65.0,0.000510505,10.0,0.000510505,48.0,0.000510505,10.0,0.000510505,18.0,0.000510505,24.0,0.000510505,49.0,,,,
0.000515228645,19.0,0.000515228645,nan,0.000515228645,9.0,0.000515228645,63.0,0.000515228645,10.0,0.000515228645,46.0,0.000515228645,10.0,0.000515228645,18.0,0.000515228645,24.0,0.000515228645,49.0,,,,
0.000519995997,19.0,0.000519995997,nan,0.000519995997,9.0,0.000519995997,63.0,0.000519995997,10.0,0.000519995997,46.0,0.000519995997,10.0,0.000519995997,16.0,0.000519995997,24.0,0.000519995997,49.0,,,,
0.00052480746,19.0,0.00052480746,nan,0.00052480746,9.0,0.00052480746,63.0,0.00052480746,10.0,0.00052480746,46.0,0.00052480746,10.0,0.00052480746,16.0,0.00052480746,24.0,0.00052480746,49.0,,,,
0.000529663444,19.0,0.000529663444,nan,0.000529663444,9.0,0.000529663444,63.0,0.000529663444,10.0,0.000529663444,46.0,0.000529663444,10.0,0.000529663444,16.0,0.000529663444,24.0,0.000529663444,49.0,,,,
0.000534564359,19.0,0.000534564359,nan,0.000534564359,9.0,0.000534564359,61.0,0.000534564359,10.0,0.000534564359,46.0,0.000534564359,10.0,0.000534564359,16.0,0.000534564359,24.0,0.000534564359,49.0,,,,
0.000539510623,19.0,0.000539510623,nan,0.000539510623,9.0,0.000539510623,61.0,0.000539510623,10.0,0.000539510623,44.0,0.000539510623,10.0,0.000539510623,16.0,0.000539510623,24.0,0.000539510623,49.0,,,,
0.000544502653,19.0,0.000544502653,nan,0.000544502653,9.0,0.000544502653,59.0,0.000544502653,10.0,0.000544502653,44.0,0.000544502653,10.0,0.000544502653,16.0,0.000544502653,24.0,0.000544502653,49.0,,,,
0.000549540874,19.0,0.000549540874,nan,0.000549540874,9.0,0.000549540874,59.0,0.000549540874,10.0,0.000549540874,44.0,0.000549540874,10.0,0.000549540874,16.0,0.000549540874,24.0,0.000549540874,48.0,,,,
0.000554625713,19.0,0.000554625713,nan,0.000554625713,9.0,0.000554625713,59.0,0.000554625713,10.0,0.000554625713,44.0,0.000554625713,10.0,0.000554625713,16.0,0.000554625713,24.0,0.000554625713,48.0,,,,
0.000559757601,19.0,0.000559757601,nan,0.000559757601,9.0,0.000559757601,59.0,0.000559757601,10.0,0.000559757601,44.0,0.000559757601,10.0,0.000559757601,16.0,0.000559757601,24.0,0.000559757601,48.0,,,,
0.000564936975,19.0,0.000564936975,nan,0.000564936975,9.0,0.000564936975,59.0,0.000564936975,10.0,0.000564936975,42.0,0.000564936975,10.0,0.000564936975,16.0,0.000564936975,24.0,0.000564936975,48.0,,,,
0.000570164272,19.0,0.000570164272,nan,0.000570164272,9.0,0.000570164272,59.0,0.000570164272,10.0,0.000570164272,42.0,0.000570164272,10.0,0.000570164272,16.0,0.000570164272,24.0,0.000570164272,48.0,,,,
0.000575439937,19.0,0.000575439937,nan,0.000575439937,9.0,0.000575439937,59.0,0.000575439937,10.0,0.000575439937,42.0,0.000575439937,10.0,0.000575439937,16.0,0.000575439937,24.0,0.000575439937,48.0,,,,
0.000580764418,19.0,0.000580764418,nan,0.000580764418,9.0,0.000580764418,59.0,0.000580764418,10.0,0.000580764418,40.0,0.000580764418,10.0,0.000580764418,16.0,0.000580764418,24.0,0.000580764418,48.0,,,,
0.000586138165,19.0,0.000586138165,nan,0.000586138165,9.0,0.000586138165,59.0,0.000586138165,10.0,0.000586138165,40.0,0.000586138165,10.0,0.000586138165,16.0,0.000586138165,24.0,0.000586138165,48.0,,,,
0.000591561634,19.0,0.000591561634,nan,0.000591561634,9.0,0.000591561634,59.0,0.000591561634,10.0,0.000591561634,40.0,0.000591561634,10.0,0.000591561634,16.0,0.000591561634,24.0,0.000591561634,47.0,,,,
0.000597035287,19.0,0.000597035287,nan,0.000597035287,9.0,0.000597035287,59.0,0.000597035287,10.0,0.000597035287,40.0,0.000597035287,10.0,0.000597035287,16.0,0.000597035287,24.0,0.000597035287,47.0,,,,
0.000602559586,19.0,0.000602559586,nan,0.000602559586,9.0,0.000602559586,59.0,0.000602559586,10.0,0.000602559586,40.0,0.000602559586,10.0,0.000602559586,16.0,0.000602559586,24.0,0.000602559586,47.0,,,,
0.000608135001,18.0,0.000608135001,nan,0.000608135001,9.0,0.000608135001,59.0,0.000608135001,10.0,0.000608135001,40.0,0.000608135001,10.0,0.000608135001,16.0,0.000608135001,24.0,0.000608135001,45.0,,,,
0.000613762005,18.0,0.000613762005,nan,0.000613762005,9.0,0.000613762005,59.0,0.000613762005,10.0,0.000613762005,40.0,0.000613762005,10.0,0.000613762005,16.0,0.000613762005,24.0,0.000613762005,45.0,,,,
0.000619441075,18.0,0.000619441075,nan,0.000619441075,9.0,0.000619441075,55.0,0.000619441075,10.0,0.000619441075,38.0,0.000619441075,10.0,0.000619441075,16.0,0.000619441075,24.0,0.000619441075,45.0,,,,
0.000625172693,18.0,0.000625172693,nan,0.000625172693,9.0,0.000625172693,55.0,0.000625172693,10.0,0.000625172693,38.0,0.000625172693,10.0,0.000625172693,16.0,0.000625172693,24.0,0.000625172693,45.0,,,,
0.000630957344,18.0,0.000630957344,nan,0.000630957344,9.0,0.000630957344,55.0,0.000630957344,10.0,0.000630957344,38.0,0.000630957344,10.0,0.000630957344,16.0,0.000630957344,24.0,0.000630957344,45.0,,,,
0.000636795521,18.0,0.000636795521,nan,0.000636795521,9.0,0.000636795521,55.0,0.000636795521,10.0,0.000636795521,38.0,0.000636795521,10.0,0.000636795521,16.0,0.000636795521,24.0,0.000636795521,45.0,,,,
0.000642687717,18.0,0.000642687717,nan,0.000642687717,9.0,0.000642687717,53.0,0.000642687717,10.0,0.000642687717,38.0,0.000642687717,10.0,0.000642687717,16.0,0.000642687717,24.0,0.000642687717,45.0,,,,
0.000648634434,18.0,0.000648634434,nan,0.000648634434,9.0,0.000648634434,53.0,0.000648634434,10.0,0.000648634434,38.0,0.000648634434,10.0,0.000648634434,16.0,0.000648634434,23.0,0.000648634434,45.0,,,,
0.000654636174,18.0,0.000654636174,nan,0.000654636174,9.0,0.000654636174,53.0,0.000654636174,10.0,0.000654636174,38.0,0.000654636174,10.0,0.000654636174,16.0,0.000654636174,23.0,0.000654636174,45.0,,,,
0.000660693448,18.0,0.000660693448,nan,0.000660693448,9.0,0.000660693448,53.0,0.000660693448,10.0,0.000660693448,36.0,0.000660693448,10.0,0.000660693448,14.0,0.000660693448,23.0,0.000660693448,45.0,,,,
0.000666806769,18.0,0.000666806769,nan,0.000666806769,9.0,0.000666806769,49.0,0.000666806769,10.0,0.000666806769,36.0,0.000666806769,10.0,0.000666806769,14.0,0.000666806769,23.0,0.000666806769,44.0,,,,
0.000672976656,18.0,0.000672976656,nan,0.000672976656,9.0,0.000672976656,49.0,0.000672976656,10.0,0.000672976656,36.0,0.000672976656,10.0,0.000672976656,14.0,0.000672976656,23.0,0.000672976656,44.0,,,,
0.000679203633,18.0,0.000679203633,nan,0.000679203633,9.0,0.000679203633,49.0,0.000679203633,10.0,0.000679203633,36.0,0.000679203633,10.0,0.000679203633,14.0,0.000679203633,23.0,0.000679203633,44.0,,,,
0.000685488226,18.0,0.000685488226,nan,0.000685488226,9.0,0.000685488226,49.0,0.000685488226,10.0,0.000685488226,36.0,0.000685488226,10.0,0.000685488226,14.0,0.000685488226,23.0,0.000685488226,44.0,,,,
0.000691830971,18.0,0.000691830971,nan,0.000691830971,9.0,0.000691830971,49.0,0.000691830971,10.0,0.000691830971,36.0,0.000691830971,8.0,0.000691830971,14.0,0.000691830971,23.0,0.000691830971,42.0,,,,
0.000698232404,18.0,0.000698232404,nan,0.000698232404,9.0,0.000698232404,49.0,0.000698232404,10.0,0.000698232404,34.0,0.000698232404,8.0,0.000698232404,14.0,0.000698232404,23.0,0.000698232404,42.0,,,,
0.000704693069,18.0,0.000704693069,nan,0.000704693069,9.0,0.000704693069,47.0,0.000704693069,10.0,0.000704693069,34.0,0.000704693069,8.0,0.000704693069,14.0,0.000704693069,23.0,0.000704693069,42.0,,,,
0.000711213514,17.0,0.000711213514,nan,0.000711213514,9.0,0.000711213514,47.0,0.000711213514,8.0,0.000711213514,34.0,0.000711213514,8.0,0.000711213514,14.0,0.000711213514,23.0,0.000711213514,42.0,,,,
0.000717794291,17.0,0.000717794291,nan,0.000717794291,9.0,0.000717794291,47.0,0.000717794291,8.0,0.000717794291,34.0,0.000717794291,8.0,0.000717794291,14.0,0.000717794291,23.0,0.000717794291,42.0,,,,
0.00072443596,17.0,0.00072443596,nan,0.00072443596,9.0,0.00072443596,47.0,0.00072443596,8.0,0.00072443596,34.0,0.00072443596,8.0,0.00072443596,14.0,0.00072443596,23.0,0.00072443596,42.0,,,,
0.000731139083,17.0,0.000731139083,nan,0.000731139083,9.0,0.000731139083,47.0,0.000731139083,8.0,0.000731139083,34.0,0.000731139083,8.0,0.000731139083,14.0,0.000731139083,23.0,0.000731139083,42.0,,,,
0.00073790423,17.0,0.00073790423,nan,0.00073790423,9.0,0.00073790423,47.0,0.00073790423,8.0,0.00073790423,34.0,0.00073790423,8.0,0.00073790423,14.0,0.00073790423,23.0,0.00073790423,42.0,,,,
0.000744731974,17.0,0.000744731974,nan,0.000744731974,7.0,0.000744731974,47.0,0.000744731974,8.0,0.000744731974,32.0,0.000744731974,8.0,0.000744731974,14.0,0.000744731974,23.0,0.000744731974,42.0,,,,
0.000751622894,17.0,0.000751622894,nan,0.000751622894,7.0,0.000751622894,47.0,0.000751622894,8.0,0.000751622894,32.0,0.000751622894,8.0,0.000751622894,14.0,0.000751622894,23.0,0.000751622894,42.0,,,,
0.000758577575,17.0,0.000758577575,nan,0.000758577575,7.0,0.000758577575,47.0,0.000758577575,8.0,0.000758577575,32.0,0.000758577575,8.0,0.000758577575,14.0,0.000758577575,23.0,0.000758577575,42.0,,,,
0.000765596607,17.0,0.000765596607,nan,0.000765596607,7.0,0.000765596607,43.0,0.000765596607,8.0,0.000765596607,32.0,0.000765596607,8.0,0.000765596607,14.0,0.000765596607,23.0,0.000765596607,42.0,,,,
0.000772680585,17.0,0.000772680585,nan,0.000772680585,7.0,0.000772680585,43.0,0.000772680585,8.0,0.000772680585,32.0,0.000772680585,8.0,0.000772680585,14.0,0.000772680585,23.0,0.000772680585,42.0,,,,
0.000779830111,17.0,0.000779830111,nan,0.000779830111,7.0,0.000779830111,43.0,0.000779830111,8.0,0.000779830111,32.0,0.000779830111,8.0,0.000779830111,14.0,0.000779830111,23.0,0.000779830111,42.0,,,,
0.00078704579,17.0,0.00078704579,nan,0.00078704579,7.0,0.00078704579,43.0,0.00078704579,8.0,0.00078704579,32.0,0.00078704579,8.0,0.00078704579,14.0,0.00078704579,23.0,0.00078704579,42.0,,,,
0.000794328235,17.0,0.000794328235,nan,0.000794328235,7.0,0.000794328235,43.0,0.000794328235,8.0,0.000794328235,30.0,0.000794328235,8.0,0.000794328235,14.0,0.000794328235,23.0,0.000794328235,40.0,,,,
0.000801678063,17.0,0.000801678063,nan,0.000801678063,7.0,0.000801678063,43.0,0.000801678063,8.0,0.000801678063,30.0,0.000801678063,8.0,0.000801678063,14.0,0.000801678063,23.0,0.000801678063,40.0,,,,
0.000809095899,17.0,0.000809095899,nan,0.000809095899,7.0,0.000809095899,43.0,0.000809095899,8.0,0.000809095899,30.0,0.000809095899,8.0,0.000809095899,14.0,0.000809095899,23.0,0.000809095899,40.0,,,,
0.000816582371,17.0,0.000816582371,nan,0.000816582371,7.0,0.000816582371,43.0,0.000816582371,8.0,0.000816582371,30.0,0.000816582371,8.0,0.000816582371,14.0,0.000816582371,23.0,0.000816582371,38.0,,,,
0.000824138115,17.0,0.000824138115,nan,0.000824138115,7.0,0.000824138115,43.0,0.000824138115,8.0,0.000824138115,30.0,0.000824138115,8.0,0.000824138115,14.0,0.000824138115,23.0,0.000824138115,38.0,,,,
0.000831763771,17.0,0.000831763771,nan,0.000831763771,7.0,0.000831763771,43.0,0.000831763771,8.0,0.000831763771,30.0,0.000831763771,8.0,0.000831763771,14.0,0.000831763771,23.0,0.000831763771,38.0,,,,
0.000839459987,17.0,0.000839459987,nan,0.000839459987,7.0,0.000839459987,43.0,0.000839459987,8.0,0.000839459987,30.0,0.000839459987,8.0,0.000839459987,14.0,0.000839459987,23.0,0.000839459987,38.0,,,,
0.000847227414,17.0,0.000847227414,nan,0.000847227414,7.0,0.000847227414,43.0,0.000847227414,8.0,0.000847227414,28.0,0.000847227414,8.0,0.000847227414,14.0,0.000847227414,23.0,0.000847227414,38.0,,,,
0.000855066713,17.0,0.000855066713,nan,0.000855066713,7.0,0.000855066713,43.0,0.000855066713,8.0,0.000855066713,28.0,0.000855066713,8.0,0.000855066713,14.0,0.000855066713,23.0,0.000855066713,38.0,,,,
0.000862978548,17.0,0.000862978548,nan,0.000862978548,7.0,0.000862978548,41.0,0.000862978548,8.0,0.000862978548,28.0,0.000862978548,8.0,0.000862978548,14.0,0.000862978548,23.0,0.000862978548,38.0,,,,
0.00087096359,16.0,0.00087096359,nan,0.00087096359,7.0,0.00087096359,41.0,0.00087096359,8.0,0.00087096359,28.0,0.00087096359,8.0,0.00087096359,12.0,0.00087096359,23.0,0.00087096359,38.0,,,,
0.000879022517,16.0,0.000879022517,nan,0.000879022517,7.0,0.000879022517,41.0,0.000879022517,8.0,0.000879022517,28.0,0.000879022517,8.0,0.000879022517,12.0,0.000879022517,23.0,0.000879022517,38.0,,,,
0.000887156012,16.0,0.000887156012,nan,0.000887156012,7.0,0.000887156012,41.0,0.000887156012,8.0,0.000887156012,28.0,0.000887156012,8.0,0.000887156012,12.0,0.000887156012,23.0,0.000887156012,38.0,,,,
0.000895364766,16.0,0.000895364766,nan,0.000895364766,7.0,0.000895364766,41.0,0.000895364766,8.0,0.000895364766,28.0,0.000895364766,8.0,0.000895364766,12.0,0.000895364766,22.0,0.000895364766,38.0,,,,
0.000903649474,16.0,0.000903649474,nan,0.000903649474,7.0,0.000903649474,41.0,0.000903649474,8.0,0.000903649474,28.0,0.000903649474,8.0,0.000903649474,12.0,0.000903649474,22.0,0.000903649474,38.0,,,,
0.000912010839,16.0,0.000912010839,nan,0.000912010839,7.0,0.000912010839,37.0,0.000912010839,8.0,0.000912010839,26.0,0.000912010839,8.0,0.000912010839,12.0,0.000912010839,22.0,0.000912010839,36.0,,,,
0.000920449572,16.0,0.000920449572,nan,0.000920449572,7.0,0.000920449572,37.0,0.000920449572,8.0,0.000920449572,26.0,0.000920449572,8.0,0.000920449572,12.0,0.000920449572,22.0,0.000920449572,36.0,,,,
0.000928966387,16.0,0.000928966387,nan,0.000928966387,7.0,0.000928966387,37.0,0.000928966387,8.0,0.000928966387,26.0,0.000928966387,8.0,0.000928966387,12.0,0.000928966387,22.0,0.000928966387,36.0,,,,
0.000937562007,16.0,0.000937562007,nan,0.000937562007,7.0,0.000937562007,37.0,0.000937562007,8.0,0.000937562007,26.0,0.000937562007,8.0,0.000937562007,12.0,0.000937562007,22.0,0.000937562007,36.0,,,,
0.000946237161,16.0,0.000946237161,nan,0.000946237161,7.0,0.000946237161,37.0,0.000946237161,8.0,0.000946237161,26.0,0.000946237161,8.0,0.000946237161,12.0,0.000946237161,22.0,0.000946237161,36.0,,,,
0.000954992586,16.0,0.000954992586,nan,0.000954992586,7.0,0.000954992586,37.0,0.000954992586,8.0,0.000954992586,26.0,0.000954992586,8.0,0.000954992586,12.0,0.000954992586,22.0,0.000954992586,36.0,,,,
0.000963829024,16.0,0.000963829024,nan,0.000963829024,7.0,0.000963829024,37.0,0.000963829024,8.0,0.000963829024,26.0,0.000963829024,8.0,0.000963829024,12.0,0.000963829024,22.0,0.000963829024,36.0,,,,
0.000972747224,16.0,0.000972747224,nan,0.000972747224,7.0,0.000972747224,37.0,0.000972747224,8.0,0.000972747224,26.0,0.000972747224,8.0,0.000972747224,12.0,0.000972747224,22.0,0.000972747224,36.0,,,,
0.000981747943,16.0,0.000981747943,nan,0.000981747943,7.0,0.000981747943,37.0,0.000981747943,8.0,0.000981747943,26.0,0.000981747943,8.0,0.000981747943,12.0,0.000981747943,22.0,0.000981747943,36.0,,,,
0.000990831945,16.0,0.000990831945,nan,0.000990831945,7.0,0.000990831945,37.0,0.000990831945,8.0,0.000990831945,24.0,0.000990831945,8.0,0.000990831945,12.0,0.000990831945,22.0,0.000990831945,36.0,,,,
0.001,16.0,0.001,nan,0.001,7.0,0.001,37.0,0.001,8.0,0.001,24.0,0.001,8.0,0.001,12.0,0.001,22.0,0.001,36.0,,,,
0.00100925289,16.0,0.00100925289,nan,0.00100925289,7.0,0.00100925289,33.0,0.00100925289,8.0,0.00100925289,24.0,0.00100925289,8.0,0.00100925289,12.0,0.00100925289,22.0,0.00100925289,36.0,,,,
0.00101859139,16.0,0.00101859139,nan,0.00101859139,7.0,0.00101859139,33.0,0.00101859139,6.0,0.00101859139,24.0,0.00101859139,8.0,0.00101859139,12.0,0.00101859139,22.0,0.00101859139,36.0,,,,
0.0010280163,16.0,0.0010280163,nan,0.0010280163,7.0,0.0010280163,33.0,0.0010280163,6.0,0.0010280163,24.0,0.0010280163,8.0,0.0010280163,12.0,0.0010280163,22.0,0.0010280163,36.0,,,,
0.00103752842,16.0,0.00103752842,nan,0.00103752842,7.0,0.00103752842,33.0,0.00103752842,6.0,0.00103752842,24.0,0.00103752842,8.0,0.00103752842,12.0,0.00103752842,22.0,0.00103752842,36.0,,,,
0.00104712855,16.0,0.00104712855,nan,0.00104712855,7.0,0.00104712855,33.0,0.00104712855,6.0,0.00104712855,24.0,0.00104712855,8.0,0.00104712855,12.0,0.00104712855,22.0,0.00104712855,36.0,,,,
0.00105681751,16.0,0.00105681751,nan,0.00105681751,7.0,0.00105681751,33.0,0.00105681751,6.0,0.00105681751,24.0,0.00105681751,8.0,0.00105681751,12.0,0.00105681751,22.0,0.00105681751,36.0,,,,
0.00106659612,16.0,0.00106659612,nan,0.00106659612,7.0,0.00106659612,33.0,0.00106659612,6.0,0.00106659612,24.0,0.00106659612,6.0,0.00106659612,12.0,0.00106659612,22.0,0.00106659612,36.0,,,,
0.00107646521,16.0,0.00107646521,nan,0.00107646521,7.0,0.00107646521,33.0,0.00107646521,6.0,0.00107646521,22.0,0.00107646521,6.0,0.00107646521,12.0,0.00107646521,22.0,0.00107646521,36.0,,,,
0.00108642562,15.0,0.00108642562,nan,0.00108642562,7.0,0.00108642562,33.0,0.00108642562,6.0,0.00108642562,22.0,0.00108642562,6.0,0.00108642562,12.0,0.00108642562,21.0,0.00108642562,36.0,,,,
0.0010964782,15.0,0.0010964782,nan,0.0010964782,7.0,0.0010964782,29.0,0.0010964782,6.0,0.0010964782,22.0,0.0010964782,6.0,0.0010964782,12.0,0.0010964782,21.0,0.0010964782,36.0,,,,
0.00110662378,15.0,0.00110662378,nan,0.00110662378,7.0,0.00110662378,29.0,0.00110662378,6.0,0.00110662378,22.0,0.00110662378,6.0,0.00110662378,12.0,0.00110662378,21.0,0.00110662378,36.0,,,,
0.00111686325,15.0,0.00111686325,nan,0.00111686325,7.0,0.00111686325,29.0,0.00111686325,6.0,0.00111686325,22.0,0.00111686325,6.0,0.00111686325,12.0,0.00111686325,21.0,0.00111686325,36.0,,,,
0.00112719746,15.0,0.00112719746,nan,0.00112719746,7.0,0.00112719746,29.0,0.00112719746,6.0,0.00112719746,22.0,0.00112719746,6.0,0.00112719746,12.0,0.00112719746,21.0,0.00112719746,36.0,,,,
0.00113762729,14.0,0.00113762729,nan,0.00113762729,7.0,0.00113762729,29.0,0.00113762729,6.0,0.00113762729,22.0,0.00113762729,6.0,0.00113762729,12.0,0.00113762729,21.0,0.00113762729,36.0,,,,
0.00114815362,14.0,0.00114815362,nan,0.00114815362,7.0,0.00114815362,29.0,0.00114815362,6.0,0.00114815362,22.0,0.00114815362,6.0,0.00114815362,12.0,0.00114815362,21.0,0.00114815362,36.0,,,,
0.00115877736,14.0,0.00115877736,nan,0.00115877736,7.0,0.00115877736,29.0,0.00115877736,6.0,0.00115877736,22.0,0.00115877736,6.0,0.00115877736,12.0,0.00115877736,21.0,0.00115877736,36.0,,,,
0.00116949939,14.0,0.00116949939,100.0,0.00116949939,7.0,0.00116949939,29.0,0.00116949939,6.0,0.00116949939,22.0,0.00116949939,6.0,0.00116949939,10.0,0.00116949939,21.0,0.00116949939,36.0,,,,
0.00118032064,14.0,0.00118032064,68.0,0.00118032064,7.0,0.00118032064,29.0,0.00118032064,6.0,0.00118032064,20.0,0.00118032064,6.0,0.00118032064,10.0,0.00118032064,21.0,0.00118032064,33.0,,,,
0.00119124201,14.0,0.00119124201,68.0,0.00119124201,7.0,0.00119124201,29.0,0.00119124201,6.0,0.00119124201,20.0,0.00119124201,6.0,0.00119124201,10.0,0.00119124201,21.0,0.00119124201,33.0,,,,
0.00120226443,14.0,0.00120226443,68.0,0.00120226443,7.0,0.00120226443,29.0,0.00120226443,6.0,0.00120226443,20.0,0.00120226443,6.0,0.00120226443,10.0,0.00120226443,21.0,0.00120226443,33.0,,,,
0.00121338885,14.0,0.00121338885,68.0,0.00121338885,7.0,0.00121338885,29.0,0.00121338885,6.0,0.00121338885,20.0,0.00121338885,6.0,0.00121338885,10.0,0.00121338885,21.0,0.00121338885,33.0,,,,
0.0012246162,14.0,0.0012246162,68.0,0.0012246162,7.0,0.0012246162,29.0,0.0012246162,6.0,0.0012246162,20.0,0.0012246162,6.0,0.0012246162,10.0,0.0012246162,21.0,0.0012246162,33.0,,,,
0.00123594743,14.0,0.00123594743,68.0,0.00123594743,7.0,0.00123594743,29.0,0.00123594743,6.0,0.00123594743,20.0,0.00123594743,6.0,0.00123594743,10.0,0.00123594743,20.0,0.00123594743,33.0,,,,
0.00124738351,14.0,0.00124738351,68.0,0.00124738351,7.0,0.00124738351,29.0,0.00124738351,6.0,0.00124738351,20.0,0.00124738351,6.0,0.00124738351,10.0,0.00124738351,20.0,0.00124738351,33.0,,,,
0.00125892541,14.0,0.00125892541,68.0,0.00125892541,7.0,0.00125892541,29.0,0.00125892541,6.0,0.00125892541,20.0,0.00125892541,6.0,0.00125892541,10.0,0.00125892541,20.0,0.00125892541,33.0,,,,
0.00127057411,14.0,0.00127057411,67.0,0.00127057411,7.0,0.00127057411,29.0,0.00127057411,6.0,0.00127057411,20.0,0.00127057411,6.0,0.00127057411,10.0,0.00127057411,20.0,0.00127057411,33.0,,,,
0.00128233058,14.0,0.00128233058,65.0,0.00128233058,7.0,0.00128233058,29.0,0.00128233058,6.0,0.00128233058,20.0,0.00128233058,6.0,0.00128233058,10.0,0.00128233058,20.0,0.00128233058,33.0,,,,
0.00129419584,14.0,0.00129419584,65.0,0.00129419584,7.0,0.00129419584,29.0,0.00129419584,6.0,0.00129419584,20.0,0.00129419584,6.0,0.00129419584,10.0,0.00129419584,20.0,0.00129419584,33.0,,,,
0.00130617089,13.0,0.00130617089,65.0,0.00130617089,7.0,0.00130617089,27.0,0.00130617089,6.0,0.00130617089,20.0,0.00130617089,6.0,0.00130617089,10.0,0.00130617089,20.0,0.00130617089,33.0,,,,
0.00131825674,13.0,0.00131825674,65.0,0.00131825674,7.0,0.00131825674,27.0,0.00131825674,6.0,0.00131825674,18.0,0.00131825674,6.0,0.00131825674,10.0,0.00131825674,20.0,0.00131825674,33.0,,,,
0.00133045442,13.0,0.00133045442,65.0,0.00133045442,7.0,0.00133045442,27.0,0.00133045442,6.0,0.00133045442,18.0,0.00133045442,6.0,0.00133045442,10.0,0.00133045442,20.0,0.00133045442,33.0,,,,
0.00134276496,13.0,0.00134276496,65.0,0.00134276496,7.0,0.00134276496,27.0,0.00134276496,6.0,0.00134276496,18.0,0.00134276496,6.0,0.00134276496,10.0,0.00134276496,20.0,0.00134276496,33.0,,,,
0.00135518941,13.0,0.00135518941,64.0,0.00135518941,7.0,0.00135518941,27.0,0.00135518941,6.0,0.00135518941,18.0,0.00135518941,6.0,0.00135518941,10.0,0.00135518941,20.0,0.00135518941,33.0,,,,
0.00136772883,13.0,0.00136772883,64.0,0.00136772883,7.0,0.00136772883,27.0,0.00136772883,6.0,0.00136772883,18.0,0.00136772883,6.0,0.00136772883,10.0,0.00136772883,20.0,0.00136772883,33.0,,,,
0.00138038426,13.0,0.00138038426,64.0,0.00138038426,7.0,0.00138038426,27.0,0.00138038426,6.0,0.00138038426,18.0,0.00138038426,6.0,0.00138038426,10.0,0.00138038426,20.0,0.00138038426,33.0,,,,
0.0013931568,13.0,0.0013931568,62.0,0.0013931568,7.0,0.0013931568,27.0,0.0013931568,6.0,0.0013931568,18.0,0.0013931568,6.0,0.0013931568,10.0,0.0013931568,20.0,0.0013931568,33.0,,,,
0.00140604752,13.0,0.00140604752,62.0,0.00140604752,7.0,0.00140604752,27.0,0.00140604752,6.0,0.00140604752,18.0,0.00140604752,6.0,0.00140604752,10.0,0.00140604752,20.0,0.00140604752,33.0,,,,
0.00141905752,13.0,0.00141905752,62.0,0.00141905752,7.0,0.00141905752,25.0,0.00141905752,6.0,0.00141905752,18.0,0.00141905752,6.0,0.00141905752,10.0,0.00141905752,20.0,0.00141905752,33.0,,,,
0.0014321879,13.0,0.0014321879,62.0,0.0014321879,7.0,0.0014321879,25.0,0.0014321879,6.0,0.0014321879,18.0,0.0014321879,6.0,0.0014321879,10.0,0.0014321879,20.0,0.0014321879,32.0,,,,
0.00144543977,13.0,0.00144543977,61.0,0.00144543977,7.0,0.00144543977,25.0,0.00144543977,6.0,0.00144543977,18.0,0.00144543977,6.0,0.00144543977,10.0,0.00144543977,20.0,0.00144543977,32.0,,,,
0.00145881426,13.0,0.00145881426,60.0,0.00145881426,7.0,0.00145881426,25.0,0.00145881426,6.0,0.00145881426,18.0,0.00145881426,6.0,0.00145881426,10.0,0.00145881426,20.0,0.00145881426,31.0,,,,
0.0014723125,13.0,0.0014723125,60.0,0.0014723125,5.0,0.0014723125,25.0,0.0014723125,6.0,0.0014723125,16.0,0.0014723125,6.0,0.0014723125,10.0,0.0014723125,20.0,0.0014723125,31.0,,,,
0.00148593564,13.0,0.00148593564,60.0,0.00148593564,5.0,0.00148593564,25.0,0.00148593564,6.0,0.00148593564,16.0,0.00148593564,6.0,0.00148593564,10.0,0.00148593564,20.0,0.00148593564,31.0,,,,
0.00149968484,13.0,0.00149968484,60.0,0.00149968484,5.0,0.00149968484,25.0,0.00149968484,6.0,0.00149968484,16.0,0.00149968484,6.0,0.00149968484,10.0,0.00149968484,20.0,0.00149968484,31.0,,,,
0.00151356125,13.0,0.00151356125,60.0,0.00151356125,5.0,0.00151356125,25.0,0.00151356125,6.0,0.00151356125,16.0,0.00151356125,6.0,0.00151356125,10.0,0.00151356125,20.0,0.00151356125,31.0,,,,
0.00152756606,13.0,0.00152756606,60.0,0.00152756606,5.0,0.00152756606,25.0,0.00152756606,6.0,0.00152756606,16.0,0.00152756606,6.0,0.00152756606,10.0,0.00152756606,20.0,0.00152756606,31.0,,,,
0.00154170045,13.0,0.00154170045,60.0,0.00154170045,5.0,0.00154170045,23.0,0.00154170045,6.0,0.00154170045,16.0,0.00154170045,6.0,0.00154170045,10.0,0.00154170045,20.0,0.00154170045,31.0,,,,
0.00155596563,13.0,0.00155596563,57.0,0.00155596563,5.0,0.00155596563,23.0,0.00155596563,6.0,0.00155596563,16.0,0.00155596563,6.0,0.00155596563,10.0,0.00155596563,20.0,0.00155596563,31.0,,,,
0.0015703628,13.0,0.0015703628,57.0,0.0015703628,5.0,0.0015703628,23.0,0.0015703628,6.0,0.0015703628,16.0,0.0015703628,6.0,0.0015703628,10.0,0.0015703628,20.0,0.0015703628,31.0,,,,
0.00158489319,13.0,0.00158489319,57.0,0.00158489319,5.0,0.00158489319,23.0,0.00158489319,6.0,0.00158489319,16.0,0.00158489319,6.0,0.00158489319,10.0,0.00158489319,20.0,0.00158489319,31.0,,,,
0.00159955803,13.0,0.00159955803,57.0,0.00159955803,5.0,0.00159955803,23.0,0.00159955803,6.0,0.00159955803,16.0,0.00159955803,6.0,0.00159955803,10.0,0.00159955803,20.0,0.00159955803,31.0,,,,
0.00161435856,13.0,0.00161435856,57.0,0.00161435856,5.0,0.00161435856,23.0,0.00161435856,6.0,0.00161435856,16.0,0.00161435856,6.0,0.00161435856,10.0,0.00161435856,20.0,0.00161435856,31.0,,,,
0.00162929603,13.0,0.00162929603,57.0,0.00162929603,5.0,0.00162929603,23.0,0.00162929603,6.0,0.00162929603,16.0,0.00162929603,6.0,0.00162929603,10.0,0.00162929603,20.0,0.00162929603,30.0,,,,
0.00164437172,13.0,0.00164437172,57.0,0.00164437172,5.0,0.00164437172,23.0,0.00164437172,6.0,0.00164437172,16.0,0.00164437172,6.0,0.00164437172,10.0,0.00164437172,20.0,0.00164437172,30.0,,,,
0.00165958691,13.0,0.00165958691,57.0,0.00165958691,5.0,0.00165958691,23.0,0.00165958691,6.0,0.00165958691,16.0,0.00165958691,6.0,0.00165958691,10.0,0.00165958691,20.0,0.00165958691,30.0,,,,
0.00167494288,13.0,0.00167494288,57.0,0.00167494288,5.0,0.00167494288,23.0,0.00167494288,6.0,0.00167494288,16.0,0.00167494288,6.0,0.00167494288,10.0,0.00167494288,18.0,0.00167494288,30.0,,,,
0.00169044093,13.0,0.00169044093,57.0,0.00169044093,5.0,0.00169044093,21.0,0.00169044093,6.0,0.00169044093,14.0,0.00169044093,6.0,0.00169044093,10.0,0.00169044093,18.0,0.00169044093,30.0,,,,
0.00170608239,13.0,0.00170608239,57.0,0.00170608239,5.0,0.00170608239,21.0,0.00170608239,6.0,0.00170608239,14.0,0.00170608239,6.0,0.00170608239,8.0,0.00170608239,18.0,0.00170608239,30.0,,,,
0.00172186857,12.0,0.00172186857,53.0,0.00172186857,5.0,0.00172186857,21.0,0.00172186857,6.0,0.00172186857,14.0,0.00172186857,6.0,0.00172186857,8.0,0.00172186857,17.0,0.00172186857,30.0,,,,
0.00173780083,12.0,0.00173780083,53.0,0.00173780083,5.0,0.00173780083,21.0,0.00173780083,6.0,0.00173780083,14.0,0.00173780083,6.0,0.00173780083,8.0,0.00173780083,17.0,0.00173780083,30.0,,,,
0.0017538805,12.0,0.0017538805,53.0,0.0017538805,5.0,0.0017538805,21.0,0.0017538805,6.0,0.0017538805,14.0,0.0017538805,6.0,0.0017538805,8.0,0.0017538805,17.0,0.0017538805,30.0,,,,
0.00177010896,12.0,0.00177010896,53.0,0.00177010896,5.0,0.00177010896,21.0,0.00177010896,6.0,0.00177010896,14.0,0.00177010896,6.0,0.00177010896,8.0,0.00177010896,16.0,0.00177010896,29.0,,,,
0.00178648757,12.0,0.00178648757,53.0,0.00178648757,5.0,0.00178648757,21.0,0.00178648757,6.0,0.00178648757,14.0,0.00178648757,6.0,0.00178648757,8.0,0.00178648757,16.0,0.00178648757,29.0,,,,
0.00180301774,12.0,0.00180301774,53.0,0.00180301774,5.0,0.00180301774,21.0,0.00180301774,6.0,0.00180301774,14.0,0.00180301774,6.0,0.00180301774,8.0,0.00180301774,16.0,0.00180301774,28.0,,,,
0.00181970086,12.0,0.00181970086,53.0,0.00181970086,5.0,0.00181970086,21.0,0.00181970086,6.0,0.00181970086,14.0,0.00181970086,6.0,0.00181970086,8.0,0.00181970086,16.0,0.00181970086,28.0,,,,
0.00183653834,12.0,0.00183653834,53.0,0.00183653834,5.0,0.00183653834,21.0,0.00183653834,6.0,0.00183653834,14.0,0.00183653834,6.0,0.00183653834,8.0,0.00183653834,16.0,0.00183653834,28.0,,,,
0.00185353162,12.0,0.00185353162,53.0,0.00185353162,5.0,0.00185353162,17.0,0.00185353162,6.0,0.00185353162,14.0,0.00185353162,6.0,0.00185353162,8.0,0.00185353162,16.0,0.00185353162,28.0,,,,
0.00187068214,12.0,0.00187068214,53.0,0.00187068214,5.0,0.00187068214,17.0,0.00187068214,6.0,0.00187068214,14.0,0.00187068214,6.0,0.00187068214,8.0,0.00187068214,16.0,0.00187068214,28.0,,,,
0.00188799135,12.0,0.00188799135,53.0,0.00188799135,5.0,0.00188799135,17.0,0.00188799135,6.0,0.00188799135,14.0,0.00188799135,6.0,0.00188799135,8.0,0.00188799135,16.0,0.00188799135,28.0,,,,
0.00190546072,12.0,0.00190546072,52.0,0.00190546072,5.0,0.00190546072,17.0,0.00190546072,4.0,0.00190546072,14.0,0.00190546072,6.0,0.00190546072,8.0,0.00190546072,16.0,0.00190546072,28.0,,,,
0.00192309173,12.0,0.00192309173,52.0,0.00192309173,5.0,0.00192309173,17.0,0.00192309173,4.0,0.00192309173,14.0,0.00192309173,6.0,0.00192309173,8.0,0.00192309173,16.0,0.00192309173,28.0,,,,
0.00194088588,12.0,0.00194088588,52.0,0.00194088588,5.0,0.00194088588,17.0,0.00194088588,4.0,0.00194088588,14.0,0.00194088588,6.0,0.00194088588,8.0,0.00194088588,16.0,0.00194088588,28.0,,,,
0.00195884467,12.0,0.00195884467,52.0,0.00195884467,5.0,0.00195884467,17.0,0.00195884467,4.0,0.00195884467,12.0,0.00195884467,6.0,0.00195884467,8.0,0.00195884467,16.0,0.00195884467,28.0,,,,
0.00197696964,12.0,0.00197696964,52.0,0.00197696964,5.0,0.00197696964,17.0,0.00197696964,4.0,0.00197696964,12.0,0.00197696964,6.0,0.00197696964,8.0,0.00197696964,16.0,0.00197696964,28.0,,,,
0.00199526231,12.0,0.00199526231,52.0,0.00199526231,5.0,0.00199526231,17.0,0.00199526231,4.0,0.00199526231,12.0,0.00199526231,6.0,0.00199526231,8.0,0.00199526231,16.0,0.00199526231,28.0,,,,
0.00201372425,12.0,0.00201372425,52.0,0.00201372425,5.0,0.00201372425,17.0,0.00201372425,4.0,0.00201372425,12.0,0.00201372425,6.0,0.00201372425,8.0,0.00201372425,16.0,0.00201372425,28.0,,,,
0.00203235701,12.0,0.00203235701,52.0,0.00203235701,5.0,0.00203235701,17.0,0.00203235701,4.0,0.00203235701,12.0,0.00203235701,6.0,0.00203235701,8.0,0.00203235701,16.0,0.00203235701,28.0,,,,
0.00205116218,12.0,0.00205116218,52.0,0.00205116218,5.0,0.00205116218,17.0,0.00205116218,4.0,0.00205116218,12.0,0.00205116218,4.0,0.00205116218,8.0,0.00205116218,16.0,0.00205116218,27.0,,,,
0.00207014135,12.0,0.00207014135,51.0,0.00207014135,5.0,0.00207014135,17.0,0.00207014135,4.0,0.00207014135,12.0,0.00207014135,4.0,0.00207014135,8.0,0.00207014135,16.0,0.00207014135,27.0,,,,
0.00208929613,12.0,0.00208929613,51.0,0.00208929613,5.0,0.00208929613,17.0,0.00208929613,4.0,0.00208929613,12.0,0.00208929613,4.0,0.00208929613,8.0,0.00208929613,16.0,0.00208929613,27.0,,,,
0.00210862815,12.0,0.00210862815,51.0,0.00210862815,5.0,0.00210862815,17.0,0.00210862815,4.0,0.00210862815,12.0,0.00210862815,4.0,0.00210862815,8.0,0.00210862815,16.0,0.00210862815,27.0,,,,
0.00212813905,11.0,0.00212813905,51.0,0.00212813905,5.0,0.00212813905,17.0,0.00212813905,4.0,0.00212813905,12.0,0.00212813905,4.0,0.00212813905,8.0,0.00212813905,16.0,0.00212813905,27.0,,,,
0.00214783047,11.0,0.00214783047,51.0,0.00214783047,5.0,0.00214783047,17.0,0.00214783047,4.0,0.00214783047,12.0,0.00214783047,4.0,0.00214783047,8.0,0.00214783047,16.0,0.00214783047,26.0,,,,
0.0021677041,11.0,0.0021677041,45.0,0.0021677041,5.0,0.0021677041,17.0,0.0021677041,4.0,0.0021677041,12.0,0.0021677041,4.0,0.0021677041,8.0,0.0021677041,16.0,0.0021677041,25.0,,,,
0.00218776162,11.0,0.00218776162,45.0,0.00218776162,5.0,0.00218776162,17.0,0.00218776162,4.0,0.00218776162,12.0,0.00218776162,4.0,0.00218776162,8.0,0.00218776162,16.0,0.00218776162,25.0,,,,
0.00220800473,11.0,0.00220800473,45.0,0.00220800473,5.0,0.00220800473,17.0,0.00220800473,4.0,0.00220800473,12.0,0.00220800473,4.0,0.00220800473,8.0,0.00220800473,16.0,0.00220800473,25.0,,,,
0.00222843515,11.0,0.00222843515,45.0,0.00222843515,5.0,0.00222843515,17.0,0.00222843515,4.0,0.00222843515,12.0,0.00222843515,4.0,0.00222843515,8.0,0.00222843515,16.0,0.00222843515,25.0,,,,
0.00224905461,11.0,0.00224905461,45.0,0.00224905461,5.0,0.00224905461,17.0,0.00224905461,4.0,0.00224905461,12.0,0.00224905461,4.0,0.00224905461,8.0,0.00224905461,16.0,0.00224905461,25.0,,,,
0.00226986485,11.0,0.00226986485,45.0,0.00226986485,5.0,0.00226986485,17.0,0.00226986485,4.0,0.00226986485,12.0,0.00226986485,4.0,0.00226986485,8.0,0.00226986485,16.0,0.00226986485,25.0,,,,
0.00229086765,11.0,0.00229086765,45.0,0.00229086765,5.0,0.00229086765,17.0,0.00229086765,4.0,0.00229086765,12.0,0.00229086765,4.0,0.00229086765,8.0,0.00229086765,16.0,0.00229086765,25.0,,,,
0.00231206479,11.0,0.00231206479,45.0,0.00231206479,5.0,0.00231206479,17.0,0.00231206479,4.0,0.00231206479,12.0,0.00231206479,4.0,0.00231206479,8.0,0.00231206479,16.0,0.00231206479,25.0,,,,
0.00233345806,11.0,0.00233345806,45.0,0.00233345806,5.0,0.00233345806,17.0,0.00233345806,4.0,0.00233345806,12.0,0.00233345806,4.0,0.00233345806,8.0,0.00233345806,16.0,0.00233345806,25.0,,,,
0.00235504928,11.0,0.00235504928,45.0,0.00235504928,5.0,0.00235504928,15.0,0.00235504928,4.0,0.00235504928,10.0,0.00235504928,4.0,0.00235504928,8.0,0.00235504928,16.0,0.00235504928,25.0,,,,
0.00237684029,11.0,0.00237684029,45.0,0.00237684029,5.0,0.00237684029,15.0,0.00237684029,4.0,0.00237684029,10.0,0.00237684029,4.0,0.00237684029,8.0,0.00237684029,16.0,0.00237684029,24.0,,,,
0.00239883292,11.0,0.00239883292,45.0,0.00239883292,5.0,0.00239883292,15.0,0.00239883292,4.0,0.00239883292,10.0,0.00239883292,4.0,0.00239883292,8.0,0.00239883292,16.0,0.00239883292,24.0,,,,
0.00242102905,11.0,0.00242102905,45.0,0.00242102905,5.0,0.00242102905,15.0,0.00242102905,4.0,0.00242102905,10.0,0.00242102905,4.0,0.00242102905,8.0,0.00242102905,16.0,0.00242102905,24.0,,,,
0.00244343055,10.0,0.00244343055,45.0,0.00244343055,5.0,0.00244343055,15.0,0.00244343055,4.0,0.00244343055,10.0,0.00244343055,4.0,0.00244343055,8.0,0.00244343055,16.0,0.00244343055,23.0,,,,
0.00246603934,10.0,0.00246603934,45.0,0.00246603934,5.0,0.00246603934,15.0,0.00246603934,4.0,0.00246603934,10.0,0.00246603934,4.0,0.00246603934,8.0,0.00246603934,16.0,0.00246603934,23.0,,,,
0.00248885732,10.0,0.00248885732,45.0,0.00248885732,5.0,0.00248885732,15.0,0.00248885732,4.0,0.00248885732,10.0,0.00248885732,4.0,0.00248885732,8.0,0.00248885732,15.0,0.00248885732,23.0,,,,
0.00251188643,10.0,0.00251188643,45.0,0.00251188643,3.0,0.00251188643,15.0,0.00251188643,4.0,0.00251188643,10.0,0.00251188643,4.0,0.00251188643,8.0,0.00251188643,15.0,0.00251188643,23.0,,,,
0.00253512863,10.0,0.00253512863,45.0,0.00253512863,3.0,0.00253512863,15.0,0.00253512863,4.0,0.00253512863,10.0,0.00253512863,4.0,0.00253512863,8.0,0.00253512863,15.0,0.00253512863,23.0,,,,
0.00255858589,10.0,0.00255858589,45.0,0.00255858589,3.0,0.00255858589,15.0,0.00255858589,4.0,0.00255858589,10.0,0.00255858589,4.0,0.00255858589,8.0,0.00255858589,15.0,0.00255858589,23.0,,,,
0.00258226019,10.0,0.00258226019,45.0,0.00258226019,3.0,0.00258226019,15.0,0.00258226019,4.0,0.00258226019,10.0,0.00258226019,4.0,0.00258226019,6.0,0.00258226019,15.0,0.00258226019,23.0,,,,
0.00260615355,10.0,0.00260615355,45.0,0.00260615355,3.0,0.00260615355,15.0,0.00260615355,4.0,0.00260615355,10.0,0.00260615355,4.0,0.00260615355,6.0,0.00260615355,15.0,0.00260615355,23.0,,,,
0.00263026799,10.0,0.00263026799,44.0,0.00263026799,3.0,0.00263026799,15.0,0.00263026799,4.0,0.00263026799,10.0,0.00263026799,4.0,0.00263026799,6.0,0.00263026799,15.0,0.00263026799,23.0,,,,
0.00265460556,10.0,0.00265460556,44.0,0.00265460556,3.0,0.00265460556,15.0,0.00265460556,4.0,0.00265460556,10.0,0.00265460556,4.0,0.00265460556,6.0,0.00265460556,15.0,0.00265460556,23.0,,,,
0.00267916832,10.0,0.00267916832,44.0,0.00267916832,3.0,0.00267916832,15.0,0.00267916832,4.0,0.00267916832,10.0,0.00267916832,4.0,0.00267916832,6.0,0.00267916832,15.0,0.00267916832,23.0,,,,
0.00270395836,10.0,0.00270395836,44.0,0.00270395836,3.0,0.00270395836,13.0,0.00270395836,4.0,0.00270395836,10.0,0.00270395836,4.0,0.00270395836,6.0,0.00270395836,15.0,0.00270395836,23.0,,,,
0.00272897778,10.0,0.00272897778,44.0,0.00272897778,3.0,0.00272897778,13.0,0.00272897778,4.0,0.00272897778,10.0,0.00272897778,4.0,0.00272897778,6.0,0.00272897778,15.0,0.00272897778,23.0,,,,
0.0027542287,10.0,0.0027542287,44.0,0.0027542287,3.0,0.0027542287,13.0,0.0027542287,4.0,0.0027542287,10.0,0.0027542287,4.0,0.0027542287,6.0,0.0027542287,15.0,0.0027542287,23.0,,,,
0.00277971327,10.0,0.00277971327,44.0,0.00277971327,3.0,0.00277971327,13.0,0.00277971327,4.0,0.00277971327,10.0,0.00277971327,4.0,0.00277971327,6.0,0.00277971327,15.0,0.00277971327,23.0,,,,
0.00280543364,10.0,0.00280543364,41.0,0.00280543364,3.0,0.00280543364,13.0,0.00280543364,4.0,0.00280543364,10.0,0.00280543364,4.0,0.00280543364,6.0,0.00280543364,15.0,0.00280543364,23.0,,,,
0.002831392,10.0,0.002831392,40.0,0.002831392,3.0,0.002831392,13.0,0.002831392,4.0,0.002831392,10.0,0.002831392,4.0,0.002831392,6.0,0.002831392,15.0,0.002831392,23.0,,,,
0.00285759054,10.0,0.00285759054,40.0,0.00285759054,3.0,0.00285759054,13.0,0.00285759054,4.0,0.00285759054,10.0,0.00285759054,4.0,0.00285759054,6.0,0.00285759054,15.0,0.00285759054,23.0,,,,
0.0028840315,10.0,0.0028840315,40.0,0.0028840315,3.0,0.0028840315,13.0,0.0028840315,4.0,0.0028840315,10.0,0.0028840315,4.0,0.0028840315,6.0,0.0028840315,15.0,0.0028840315,23.0,,,,
0.00291071712,10.0,0.00291071712,40.0,0.00291071712,3.0,0.00291071712,13.0,0.00291071712,4.0,0.00291071712,10.0,0.00291071712,4.0,0.00291071712,6.0,0.00291071712,15.0,0.00291071712,22.0,,,,
0.00293764965,10.0,0.00293764965,40.0,0.00293764965,3.0,0.00293764965,13.0,0.00293764965,4.0,0.00293764965,8.0,0.00293764965,4.0,0.00293764965,6.0,0.00293764965,15.0,0.00293764965,22.0,,,,
0.00296483139,10.0,0.00296483139,40.0,0.00296483139,3.0,0.00296483139,13.0,0.00296483139,4.0,0.00296483139,8.0,0.00296483139,4.0,0.00296483139,6.0,0.00296483139,15.0,0.00296483139,22.0,,,,
0.00299226464,10.0,0.00299226464,40.0,0.00299226464,3.0,0.00299226464,13.0,0.00299226464,4.0,0.00299226464,8.0,0.00299226464,4.0,0.00299226464,6.0,0.00299226464,15.0,0.00299226464,22.0,,,,
0.00301995172,10.0,0.00301995172,40.0,0.00301995172,3.0,0.00301995172,13.0,0.00301995172,4.0,0.00301995172,8.0,0.00301995172,4.0,0.00301995172,6.0,0.00301995172,15.0,0.00301995172,22.0,,,,
0.00304789499,10.0,0.00304789499,40.0,0.00304789499,3.0,0.00304789499,13.0,0.00304789499,4.0,0.00304789499,8.0,0.00304789499,4.0,0.00304789499,6.0,0.00304789499,15.0,0.00304789499,22.0,,,,
0.00307609681,10.0,0.00307609681,40.0,0.00307609681,3.0,0.00307609681,13.0,0.00307609681,4.0,0.00307609681,8.0,0.00307609681,4.0,0.00307609681,6.0,0.00307609681,15.0,0.00307609681,22.0,,,,
0.00310455959,10.0,0.00310455959,40.0,0.00310455959,3.0,0.00310455959,13.0,0.00310455959,4.0,0.00310455959,8.0,0.00310455959,4.0,0.00310455959,6.0,0.00310455959,15.0,0.00310455959,22.0,,,,
0.00313328572,10.0,0.00313328572,40.0,0.00313328572,3.0,0.00313328572,13.0,0.00313328572,4.0,0.00313328572,8.0,0.00313328572,4.0,0.00313328572,6.0,0.00313328572,15.0,0.00313328572,22.0,,,,
0.00316227766,10.0,0.00316227766,37.0,0.00316227766,3.0,0.00316227766,13.0,0.00316227766,4.0,0.00316227766,8.0,0.00316227766,4.0,0.00316227766,6.0,0.00316227766,15.0,0.00316227766,22.0,,,,
0.00319153786,10.0,0.00319153786,37.0,0.00319153786,3.0,0.00319153786,11.0,0.00319153786,4.0,0.00319153786,8.0,0.00319153786,4.0,0.00319153786,6.0,0.00319153786,15.0,0.00319153786,22.0,,,,
0.00322106879,10.0,0.00322106879,37.0,0.00322106879,3.0,0.00322106879,11.0,0.00322106879,4.0,0.00322106879,8.0,0.00322106879,4.0,0.00322106879,6.0,0.00322106879,15.0,0.00322106879,22.0,,,,
0.00325087297,10.0,0.00325087297,37.0,0.00325087297,3.0,0.00325087297,11.0,0.00325087297,4.0,0.00325087297,8.0,0.00325087297,4.0,0.00325087297,6.0,0.00325087297,15.0,0.00325087297,22.0,,,,
0.00328095293,10.0,0.00328095293,37.0,0.00328095293,3.0,0.00328095293,11.0,0.00328095293,4.0,0.00328095293,8.0,0.00328095293,4.0,0.00328095293,6.0,0.00328095293,15.0,0.00328095293,22.0,,,,
0.00331131121,10.0,0.00331131121,37.0,0.00331131121,3.0,0.00331131121,11.0,0.00331131121,4.0,0.00331131121,8.0,0.00331131121,4.0,0.00331131121,6.0,0.00331131121,15.0,0.00331131121,22.0,,,,
0.0033419504,10.0,0.0033419504,34.0,0.0033419504,3.0,0.0033419504,11.0,0.0033419504,4.0,0.0033419504,8.0,0.0033419504,4.0,0.0033419504,6.0,0.0033419504,15.0,0.0033419504,22.0,,,,
0.00337287309,9.0,0.00337287309,33.0,0.00337287309,3.0,0.00337287309,11.0,0.00337287309,4.0,0.00337287309,8.0,0.00337287309,4.0,0.00337287309,6.0,0.00337287309,15.0,0.00337287309,22.0,,,,
0.0034040819,9.0,0.0034040819,33.0,0.0034040819,3.0,0.0034040819,11.0,0.0034040819,4.0,0.0034040819,8.0,0.0034040819,4.0,0.0034040819,6.0,0.0034040819,15.0,0.0034040819,22.0,,,,
0.00343557948,9.0,0.00343557948,33.0,0.00343557948,3.0,0.00343557948,11.0,0.00343557948,4.0,0.00343557948,8.0,0.00343557948,4.0,0.00343557948,6.0,0.00343557948,15.0,0.00343557948,22.0,,,,
0.0034673685,9.0,0.0034673685,33.0,0.0034673685,3.0,0.0034673685,11.0,0.0034673685,4.0,0.0034673685,8.0,0.0034673685,4.0,0.0034673685,6.0,0.0034673685,15.0,0.0034673685,22.0,,,,
0.00349945167,9.0,0.00349945167,33.0,0.00349945167,3.0,0.00349945167,11.0,0.00349945167,4.0,0.00349945167,8.0,0.00349945167,4.0,0.00349945167,6.0,0.00349945167,15.0,0.00349945167,22.0,,,,
0.0035318317,9.0,0.0035318317,33.0,0.0035318317,3.0,0.0035318317,11.0,0.0035318317,4.0,0.0035318317,8.0,0.0035318317,4.0,0.0035318317,6.0,0.0035318317,15.0,0.0035318317,22.0,,,,
0.00356451133,9.0,0.00356451133,33.0,0.00356451133,3.0,0.00356451133,11.0,0.00356451133,4.0,0.00356451133,8.0,0.00356451133,4.0,0.00356451133,6.0,0.00356451133,15.0,0.00356451133,22.0,,,,
0.00359749335,9.0,0.00359749335,33.0,0.00359749335,3.0,0.00359749335,11.0,0.00359749335,4.0,0.00359749335,8.0,0.00359749335,4.0,0.00359749335,6.0,0.00359749335,15.0,0.00359749335,21.0,,,,
0.00363078055,9.0,0.00363078055,33.0,0.00363078055,3.0,0.00363078055,11.0,0.00363078055,4.0,0.00363078055,8.0,0.00363078055,4.0,0.00363078055,6.0,0.00363078055,15.0,0.00363078055,21.0,,,,
0.00366437575,9.0,0.00366437575,31.0,0.00366437575,3.0,0.00366437575,11.0,0.00366437575,4.0,0.00366437575,8.0,0.00366437575,4.0,0.00366437575,6.0,0.00366437575,14.0,0.00366437575,21.0,,,,
0.0036982818,9.0,0.0036982818,31.0,0.0036982818,3.0,0.0036982818,11.0,0.0036982818,4.0,0.0036982818,8.0,0.0036982818,4.0,0.0036982818,6.0,0.0036982818,14.0,0.0036982818,21.0,,,,
0.00373250158,9.0,0.00373250158,31.0,0.00373250158,3.0,0.00373250158,11.0,0.00373250158,4.0,0.00373250158,8.0,0.00373250158,4.0,0.00373250158,6.0,0.00373250158,14.0,0.00373250158,21.0,,,,
0.00376703799,9.0,0.00376703799,31.0,0.00376703799,3.0,0.00376703799,11.0,0.00376703799,4.0,0.00376703799,8.0,0.00376703799,4.0,0.00376703799,6.0,0.00376703799,14.0,0.00376703799,21.0,,,,
0.00380189396,9.0,0.00380189396,30.0,0.00380189396,3.0,0.00380189396,11.0,0.00380189396,4.0,0.00380189396,8.0,0.00380189396,4.0,0.00380189396,6.0,0.00380189396,14.0,0.00380189396,21.0,,,,
0.00383707245,9.0,0.00383707245,30.0,0.00383707245,3.0,0.00383707245,11.0,0.00383707245,4.0,0.00383707245,8.0,0.00383707245,4.0,0.00383707245,6.0,0.00383707245,14.0,0.00383707245,21.0,,,,
0.00387257645,9.0,0.00387257645,30.0,0.00387257645,3.0,0.00387257645,11.0,0.00387257645,4.0,0.00387257645,6.0,0.00387257645,4.0,0.00387257645,6.0,0.00387257645,14.0,0.00387257645,21.0,,,,
0.00390840896,9.0,0.00390840896,29.0,0.00390840896,3.0,0.00390840896,9.0,0.00390840896,4.0,0.00390840896,6.0,0.00390840896,4.0,0.00390840896,6.0,0.00390840896,14.0,0.00390840896,21.0,,,,
0.00394457302,9.0,0.00394457302,29.0,0.00394457302,3.0,0.00394457302,9.0,0.00394457302,4.0,0.00394457302,6.0,0.00394457302,4.0,0.00394457302,6.0,0.00394457302,14.0,0.00394457302,21.0,,,,
0.00398107171,9.0,0.00398107171,29.0,0.00398107171,3.0,0.00398107171,9.0,0.00398107171,nan,0.00398107171,6.0,0.00398107171,4.0,0.00398107171,6.0,0.00398107171,14.0,0.00398107171,20.0,,,,
0.00401790811,9.0,0.00401790811,29.0,0.00401790811,3.0,0.00401790811,9.0,0.00401790811,nan,0.00401790811,6.0,0.00401790811,4.0,0.00401790811,6.0,0.00401790811,14.0,0.00401790811,20.0,,,,
0.00405508535,9.0,0.00405508535,29.0,0.00405508535,3.0,0.00405508535,9.0,0.00405508535,nan,0.00405508535,6.0,0.00405508535,4.0,0.00405508535,6.0,0.00405508535,14.0,0.00405508535,20.0,,,,
0.0040926066,9.0,0.0040926066,29.0,0.0040926066,3.0,0.0040926066,9.0,0.0040926066,nan,0.0040926066,6.0,0.0040926066,4.0,0.0040926066,6.0,0.0040926066,14.0,0.0040926066,20.0,,,,
0.00413047502,9.0,0.00413047502,29.0,0.00413047502,3.0,0.00413047502,9.0,0.00413047502,nan,0.00413047502,6.0,0.00413047502,4.0,0.00413047502,6.0,0.00413047502,14.0,0.00413047502,20.0,,,,
0.00416869383,9.0,0.00416869383,29.0,0.00416869383,3.0,0.00416869383,9.0,0.00416869383,nan,0.00416869383,6.0,0.00416869383,4.0,0.00416869383,6.0,0.00416869383,14.0,0.00416869383,20.0,,,,
0.00420726628,9.0,0.00420726628,29.0,0.00420726628,3.0,0.00420726628,9.0,0.00420726628,nan,0.00420726628,6.0,0.00420726628,4.0,0.00420726628,6.0,0.00420726628,14.0,0.00420726628,20.0,,,,
0.00424619564,9.0,0.00424619564,29.0,0.00424619564,3.0,0.00424619564,9.0,0.00424619564,nan,0.00424619564,6.0,0.00424619564,4.0,0.00424619564,6.0,0.00424619564,14.0,0.00424619564,20.0,,,,
0.0042854852,9.0,0.0042854852,29.0,0.0042854852,3.0,0.0042854852,9.0,0.0042854852,nan,0.0042854852,6.0,0.0042854852,4.0,0.0042854852,6.0,0.0042854852,14.0,0.0042854852,20.0,,,,
0.00432513831,9.0,0.00432513831,29.0,0.00432513831,3.0,0.00432513831,9.0,0.00432513831,nan,0.00432513831,6.0,0.00432513831,4.0,0.00432513831,6.0,0.00432513831,14.0,0.00432513831,20.0,,,,
0.00436515832,9.0,0.00436515832,29.0,0.00436515832,3.0,0.00436515832,9.0,0.00436515832,nan,0.00436515832,6.0,0.00436515832,4.0,0.00436515832,6.0,0.00436515832,12.0,0.00436515832,20.0,,,,
0.00440554864,9.0,0.00440554864,29.0,0.00440554864,3.0,0.00440554864,9.0,0.00440554864,nan,0.00440554864,6.0,0.00440554864,4.0,0.00440554864,6.0,0.00440554864,12.0,0.00440554864,19.0,,,,
0.00444631267,9.0,0.00444631267,29.0,0.00444631267,3.0,0.00444631267,9.0,0.00444631267,nan,0.00444631267,6.0,0.00444631267,4.0,0.00444631267,6.0,0.00444631267,12.0,0.00444631267,19.0,,,,
0.0044874539,9.0,0.0044874539,29.0,0.0044874539,3.0,0.0044874539,9.0,0.0044874539,nan,0.0044874539,6.0,0.0044874539,4.0,0.0044874539,6.0,0.0044874539,12.0,0.0044874539,19.0,,,,
0.0045289758,9.0,0.0045289758,29.0,0.0045289758,3.0,0.0045289758,9.0,0.0045289758,nan,0.0045289758,6.0,0.0045289758,4.0,0.0045289758,6.0,0.0045289758,12.0,0.0045289758,19.0,,,,
0.0045708819,9.0,0.0045708819,29.0,0.0045708819,3.0,0.0045708819,9.0,0.0045708819,nan,0.0045708819,6.0,0.0045708819,4.0,0.0045708819,6.0,0.0045708819,12.0,0.0045708819,19.0,,,,
0.00461317575,8.0,0.00461317575,29.0,0.00461317575,3.0,0.00461317575,9.0,0.00461317575,nan,0.00461317575,6.0,0.00461317575,4.0,0.00461317575,6.0,0.00461317575,12.0,0.00461317575,19.0,,,,
0.00465586094,8.0,0.00465586094,29.0,0.00465586094,3.0,0.00465586094,9.0,0.00465586094,nan,0.00465586094,6.0,0.00465586094,4.0,0.00465586094,6.0,0.00465586094,12.0,0.00465586094,19.0,,,,
0.00469894109,8.0,0.00469894109,29.0,0.00469894109,3.0,0.00469894109,9.0,0.00469894109,nan,0.00469894109,6.0,0.00469894109,4.0,0.00469894109,6.0,0.00469894109,12.0,0.00469894109,19.0,,,,
0.00474241985,8.0,0.00474241985,29.0,0.00474241985,3.0,0.00474241985,9.0,0.00474241985,nan,0.00474241985,6.0,0.00474241985,4.0,0.00474241985,6.0,0.00474241985,12.0,0.00474241985,19.0,,,,
0.00478630092,8.0,0.00478630092,29.0,0.00478630092,3.0,0.00478630092,9.0,0.00478630092,nan,0.00478630092,6.0,0.00478630092,4.0,0.00478630092,6.0,0.00478630092,12.0,0.00478630092,19.0,,,,
0.00483058802,8.0,0.00483058802,29.0,0.00483058802,3.0,0.00483058802,9.0,0.00483058802,nan,0.00483058802,6.0,0.00483058802,4.0,0.00483058802,6.0,0.00483058802,12.0,0.00483058802,19.0,,,,
0.0048752849,8.0,0.0048752849,29.0,0.0048752849,3.0,0.0048752849,9.0,0.0048752849,nan,0.0048752849,6.0,0.0048752849,4.0,0.0048752849,4.0,0.0048752849,12.0,0.0048752849,18.0,,,,
0.00492039536,8.0,0.00492039536,29.0,0.00492039536,3.0,0.00492039536,9.0,0.00492039536,nan,0.00492039536,6.0,0.00492039536,4.0,0.00492039536,4.0,0.00492039536,12.0,0.00492039536,18.0,,,,
0.00496592321,8.0,0.00496592321,29.0,0.00496592321,3.0,0.00496592321,9.0,0.00496592321,nan,0.00496592321,6.0,0.00496592321,4.0,0.00496592321,4.0,0.00496592321,12.0,0.00496592321,18.0,,,,
0.00501187234,8.0,0.00501187234,29.0,0.00501187234,3.0,0.00501187234,7.0,0.00501187234,nan,0.00501187234,6.0,0.00501187234,4.0,0.00501187234,4.0,0.00501187234,12.0,0.00501187234,18.0,,,,
0.00505824662,8.0,0.00505824662,29.0,0.00505824662,3.0,0.00505824662,7.0,0.00505824662,nan,0.00505824662,6.0,0.00505824662,4.0,0.00505824662,4.0,0.00505824662,12.0,0.00505824662,18.0,,,,
0.00510505,8.0,0.00510505,29.0,0.00510505,3.0,0.00510505,7.0,0.00510505,nan,0.00510505,6.0,0.00510505,4.0,0.00510505,4.0,0.00510505,12.0,0.00510505,18.0,,,,
0.00515228645,8.0,0.00515228645,29.0,0.00515228645,3.0,0.00515228645,7.0,0.00515228645,nan,0.00515228645,6.0,0.00515228645,4.0,0.00515228645,4.0,0.00515228645,12.0,0.00515228645,17.0,,,,
0.00519995997,8.0,0.00519995997,29.0,0.00519995997,3.0,0.00519995997,7.0,0.00519995997,nan,0.00519995997,6.0,0.00519995997,4.0,0.00519995997,4.0,0.00519995997,12.0,0.00519995997,17.0,,,,
0.0052480746,8.0,0.0052480746,29.0,0.0052480746,3.0,0.0052480746,7.0,0.0052480746,nan,0.0052480746,6.0,0.0052480746,4.0,0.0052480746,4.0,0.0052480746,12.0,0.0052480746,17.0,,,,
0.00529663444,8.0,0.00529663444,29.0,0.00529663444,3.0,0.00529663444,7.0,0.00529663444,nan,0.00529663444,6.0,0.00529663444,4.0,0.00529663444,4.0,0.00529663444,12.0,0.00529663444,17.0,,,,
0.00534564359,8.0,0.00534564359,29.0,0.00534564359,3.0,0.00534564359,7.0,0.00534564359,nan,0.00534564359,6.0,0.00534564359,4.0,0.00534564359,4.0,0.00534564359,12.0,0.00534564359,17.0,,,,
0.00539510623,8.0,0.00539510623,29.0,0.00539510623,3.0,0.00539510623,7.0,0.00539510623,nan,0.00539510623,6.0,0.00539510623,4.0,0.00539510623,4.0,0.00539510623,12.0,0.00539510623,17.0,,,,
0.00544502653,8.0,0.00544502653,29.0,0.00544502653,3.0,0.00544502653,7.0,0.00544502653,nan,0.00544502653,6.0,0.00544502653,4.0,0.00544502653,4.0,0.00544502653,12.0,0.00544502653,17.0,,,,
0.00549540874,8.0,0.00549540874,29.0,0.00549540874,3.0,0.00549540874,7.0,0.00549540874,nan,0.00549540874,6.0,0.00549540874,4.0,0.00549540874,4.0,0.00549540874,12.0,0.00549540874,16.0,,,,
0.00554625713,8.0,0.00554625713,29.0,0.00554625713,3.0,0.00554625713,7.0,0.00554625713,nan,0.00554625713,6.0,0.00554625713,4.0,0.00554625713,4.0,0.00554625713,12.0,0.00554625713,16.0,,,,
0.00559757601,8.0,0.00559757601,29.0,0.00559757601,3.0,0.00559757601,7.0,0.00559757601,nan,0.00559757601,6.0,0.00559757601,4.0,0.00559757601,4.0,0.00559757601,12.0,0.00559757601,16.0,,,,
0.00564936975,8.0,0.00564936975,29.0,0.00564936975,3.0,0.00564936975,7.0,0.00564936975,nan,0.00564936975,6.0,0.00564936975,4.0,0.00564936975,4.0,0.00564936975,12.0,0.00564936975,16.0,,,,
0.00570164272,8.0,0.00570164272,29.0,0.00570164272,3.0,0.00570164272,7.0,0.00570164272,nan,0.00570164272,6.0,0.00570164272,4.0,0.00570164272,4.0,0.00570164272,12.0,0.00570164272,16.0,,,,
0.00575439937,8.0,0.00575439937,29.0,0.00575439937,3.0,0.00575439937,7.0,0.00575439937,nan,0.00575439937,4.0,0.00575439937,4.0,0.00575439937,4.0,0.00575439937,12.0,0.00575439937,16.0,,,,
0.00580764418,8.0,0.00580764418,29.0,0.00580764418,3.0,0.00580764418,7.0,0.00580764418,nan,0.00580764418,4.0,0.00580764418,4.0,0.00580764418,4.0,0.00580764418,12.0,0.00580764418,16.0,,,,
0.00586138165,8.0,0.00586138165,28.0,0.00586138165,3.0,0.00586138165,7.0,0.00586138165,nan,0.00586138165,4.0,0.00586138165,4.0,0.00586138165,4.0,0.00586138165,12.0,0.00586138165,16.0,,,,
0.00591561634,8.0,0.00591561634,28.0,0.00591561634,3.0,0.00591561634,7.0,0.00591561634,nan,0.00591561634,4.0,0.00591561634,4.0,0.00591561634,4.0,0.00591561634,12.0,0.00591561634,16.0,,,,
0.00597035287,8.0,0.00597035287,28.0,0.00597035287,3.0,0.00597035287,7.0,0.00597035287,nan,0.00597035287,4.0,0.00597035287,4.0,0.00597035287,4.0,0.00597035287,12.0,0.00597035287,16.0,,,,
0.00602559586,8.0,0.00602559586,28.0,0.00602559586,3.0,0.00602559586,7.0,0.00602559586,nan,0.00602559586,4.0,0.00602559586,4.0,0.00602559586,4.0,0.00602559586,12.0,0.00602559586,16.0,,,,
0.00608135001,8.0,0.00608135001,24.0,0.00608135001,3.0,0.00608135001,7.0,0.00608135001,nan,0.00608135001,4.0,0.00608135001,4.0,0.00608135001,4.0,0.00608135001,12.0,0.00608135001,16.0,,,,
0.00613762005,8.0,0.00613762005,24.0,0.00613762005,3.0,0.00613762005,7.0,0.00613762005,nan,0.00613762005,4.0,0.00613762005,4.0,0.00613762005,4.0,0.00613762005,12.0,0.00613762005,16.0,,,,
0.00619441075,8.0,0.00619441075,24.0,0.00619441075,3.0,0.00619441075,7.0,0.00619441075,nan,0.00619441075,4.0,0.00619441075,4.0,0.00619441075,4.0,0.00619441075,12.0,0.00619441075,16.0,,,,
0.00625172693,8.0,0.00625172693,24.0,0.00625172693,3.0,0.00625172693,7.0,0.00625172693,nan,0.00625172693,4.0,0.00625172693,4.0,0.00625172693,4.0,0.00625172693,12.0,0.00625172693,15.0,,,,
0.00630957344,7.0,0.00630957344,24.0,0.00630957344,3.0,0.00630957344,7.0,0.00630957344,nan,0.00630957344,4.0,0.00630957344,2.0,0.00630957344,4.0,0.00630957344,12.0,0.00630957344,15.0,,,,
0.00636795521,7.0,0.00636795521,24.0,0.00636795521,3.0,0.00636795521,7.0,0.00636795521,nan,0.00636795521,4.0,0.00636795521,2.0,0.00636795521,4.0,0.00636795521,12.0,0.00636795521,15.0,,,,
0.00642687717,7.0,0.00642687717,23.0,0.00642687717,3.0,0.00642687717,7.0,0.00642687717,nan,0.00642687717,4.0,0.00642687717,2.0,0.00642687717,4.0,0.00642687717,12.0,0.00642687717,15.0,,,,
0.00648634434,7.0,0.00648634434,23.0,0.00648634434,3.0,0.00648634434,7.0,0.00648634434,nan,0.00648634434,4.0,0.00648634434,2.0,0.00648634434,4.0,0.00648634434,12.0,0.00648634434,15.0,,,,
0.00654636174,7.0,0.00654636174,23.0,0.00654636174,3.0,0.00654636174,7.0,0.00654636174,nan,0.00654636174,4.0,0.00654636174,2.0,0.00654636174,4.0,0.00654636174,12.0,0.00654636174,15.0,,,,
0.00660693448,7.0,0.00660693448,23.0,0.00660693448,3.0,0.00660693448,7.0,0.00660693448,nan,0.00660693448,4.0,0.00660693448,2.0,0.00660693448,4.0,0.00660693448,12.0,0.00660693448,15.0,,,,
0.00666806769,7.0,0.00666806769,23.0,0.00666806769,3.0,0.00666806769,7.0,0.00666806769,nan,0.00666806769,4.0,0.00666806769,2.0,0.00666806769,4.0,0.00666806769,12.0,0.00666806769,15.0,,,,
0.00672976656,7.0,0.00672976656,23.0,0.00672976656,3.0,0.00672976656,7.0,0.00672976656,nan,0.00672976656,4.0,0.00672976656,2.0,0.00672976656,4.0,0.00672976656,12.0,0.00672976656,15.0,,,,
0.00679203633,7.0,0.00679203633,23.0,0.00679203633,3.0,0.00679203633,7.0,0.00679203633,nan,0.00679203633,4.0,0.00679203633,2.0,0.00679203633,4.0,0.00679203633,12.0,0.00679203633,15.0,,,,
0.00685488226,7.0,0.00685488226,23.0,0.00685488226,3.0,0.00685488226,7.0,0.00685488226,nan,0.00685488226,4.0,0.00685488226,2.0,0.00685488226,4.0,0.00685488226,12.0,0.00685488226,15.0,,,,
0.00691830971,7.0,0.00691830971,23.0,0.00691830971,3.0,0.00691830971,7.0,0.00691830971,nan,0.00691830971,4.0,0.00691830971,2.0,0.00691830971,4.0,0.00691830971,12.0,0.00691830971,15.0,,,,
0.00698232404,7.0,0.00698232404,23.0,0.00698232404,3.0,0.00698232404,5.0,0.00698232404,nan,0.00698232404,4.0,0.00698232404,2.0,0.00698232404,4.0,0.00698232404,12.0,0.00698232404,15.0,,,,
0.00704693069,7.0,0.00704693069,23.0,0.00704693069,3.0,0.00704693069,5.0,0.00704693069,nan,0.00704693069,4.0,0.00704693069,2.0,0.00704693069,4.0,0.00704693069,12.0,0.00704693069,15.0,,,,
0.00711213514,7.0,0.00711213514,23.0,0.00711213514,3.0,0.00711213514,5.0,0.00711213514,nan,0.00711213514,4.0,0.00711213514,2.0,0.00711213514,4.0,0.00711213514,12.0,0.00711213514,15.0,,,,
0.00717794291,7.0,0.00717794291,23.0,0.00717794291,3.0,0.00717794291,5.0,0.00717794291,nan,0.00717794291,4.0,0.00717794291,2.0,0.00717794291,4.0,0.00717794291,12.0,0.00717794291,15.0,,,,
0.0072443596,7.0,0.0072443596,23.0,0.0072443596,3.0,0.0072443596,5.0,0.0072443596,nan,0.0072443596,4.0,0.0072443596,2.0,0.0072443596,4.0,0.0072443596,12.0,0.0072443596,14.0,,,,
0.00731139083,7.0,0.00731139083,23.0,0.00731139083,3.0,0.00731139083,5.0,0.00731139083,nan,0.00731139083,4.0,0.00731139083,2.0,0.00731139083,4.0,0.00731139083,12.0,0.00731139083,14.0,,,,
0.0073790423,7.0,0.0073790423,23.0,0.0073790423,3.0,0.0073790423,5.0,0.0073790423,nan,0.0073790423,4.0,0.0073790423,2.0,0.0073790423,4.0,0.0073790423,12.0,0.0073790423,14.0,,,,
0.00744731974,7.0,0.00744731974,22.0,0.00744731974,3.0,0.00744731974,5.0,0.00744731974,nan,0.00744731974,4.0,0.00744731974,2.0,0.00744731974,4.0,0.00744731974,12.0,0.00744731974,14.0,,,,
0.00751622894,7.0,0.00751622894,22.0,0.00751622894,3.0,0.00751622894,5.0,0.00751622894,nan,0.00751622894,4.0,0.00751622894,2.0,0.00751622894,4.0,0.00751622894,12.0,0.00751622894,14.0,,,,
0.00758577575,7.0,0.00758577575,22.0,0.00758577575,3.0,0.00758577575,5.0,0.00758577575,nan,0.00758577575,4.0,0.00758577575,2.0,0.00758577575,4.0,0.00758577575,12.0,0.00758577575,14.0,,,,
0.00765596607,7.0,0.00765596607,22.0,0.00765596607,3.0,0.00765596607,5.0,0.00765596607,nan,0.00765596607,4.0,0.00765596607,2.0,0.00765596607,4.0,0.00765596607,12.0,0.00765596607,14.0,,,,
0.00772680585,7.0,0.00772680585,22.0,0.00772680585,3.0,0.00772680585,5.0,0.00772680585,nan,0.00772680585,4.0,0.00772680585,2.0,0.00772680585,4.0,0.00772680585,12.0,0.00772680585,14.0,,,,
0.00779830111,7.0,0.00779830111,21.0,0.00779830111,3.0,0.00779830111,5.0,0.00779830111,nan,0.00779830111,4.0,0.00779830111,2.0,0.00779830111,4.0,0.00779830111,11.0,0.00779830111,14.0,,,,
0.0078704579,7.0,0.0078704579,21.0,0.0078704579,3.0,0.0078704579,5.0,0.0078704579,nan,0.0078704579,4.0,0.0078704579,2.0,0.0078704579,4.0,0.0078704579,11.0,0.0078704579,14.0,,,,
0.00794328235,7.0,0.00794328235,21.0,0.00794328235,3.0,0.00794328235,5.0,0.00794328235,nan,0.00794328235,4.0,0.00794328235,2.0,0.00794328235,4.0,0.00794328235,11.0,0.00794328235,14.0,,,,
0.00801678063,7.0,0.00801678063,21.0,0.00801678063,3.0,0.00801678063,5.0,0.00801678063,nan,0.00801678063,4.0,0.00801678063,2.0,0.00801678063,4.0,0.00801678063,11.0,0.00801678063,14.0,,,,
0.00809095899,6.0,0.00809095899,21.0,0.00809095899,3.0,0.00809095899,5.0,0.00809095899,nan,0.00809095899,4.0,0.00809095899,2.0,0.00809095899,4.0,0.00809095899,11.0,0.00809095899,14.0,,,,
0.00816582371,6.0,0.00816582371,21.0,0.00816582371,3.0,0.00816582371,5.0,0.00816582371,nan,0.00816582371,4.0,0.00816582371,2.0,0.00816582371,4.0,0.00816582371,11.0,0.00816582371,14.0,,,,
0.00824138115,6.0,0.00824138115,20.0,0.00824138115,3.0,0.00824138115,5.0,0.00824138115,nan,0.00824138115,4.0,0.00824138115,2.0,0.00824138115,4.0,0.00824138115,11.0,0.00824138115,14.0,,,,
0.00831763771,6.0,0.00831763771,20.0,0.00831763771,3.0,0.00831763771,5.0,0.00831763771,nan,0.00831763771,4.0,0.00831763771,2.0,0.00831763771,4.0,0.00831763771,11.0,0.00831763771,14.0,,,,
0.00839459987,6.0,0.00839459987,20.0,0.00839459987,3.0,0.00839459987,5.0,0.00839459987,nan,0.00839459987,4.0,0.00839459987,2.0,0.00839459987,4.0,0.00839459987,11.0,0.00839459987,14.0,,,,
0.00847227414,6.0,0.00847227414,20.0,0.00847227414,3.0,0.00847227414,5.0,0.00847227414,nan,0.00847227414,4.0,0.00847227414,2.0,0.00847227414,4.0,0.00847227414,11.0,0.00847227414,14.0,,,,
0.00855066713,6.0,0.00855066713,20.0,0.00855066713,3.0,0.00855066713,5.0,0.00855066713,nan,0.00855066713,4.0,0.00855066713,2.0,0.00855066713,4.0,0.00855066713,11.0,0.00855066713,14.0,,,,
0.00862978548,6.0,0.00862978548,19.0,0.00862978548,3.0,0.00862978548,5.0,0.00862978548,nan,0.00862978548,4.0,0.00862978548,2.0,0.00862978548,4.0,0.00862978548,11.0,0.00862978548,13.0,,,,
0.0087096359,6.0,0.0087096359,19.0,0.0087096359,3.0,0.0087096359,5.0,0.0087096359,nan,0.0087096359,4.0,0.0087096359,2.0,0.0087096359,4.0,0.0087096359,11.0,0.0087096359,12.0,,,,
0.00879022517,6.0,0.00879022517,19.0,0.00879022517,3.0,0.00879022517,5.0,0.00879022517,nan,0.00879022517,4.0,0.00879022517,2.0,0.00879022517,4.0,0.00879022517,11.0,0.00879022517,12.0,,,,
0.00887156012,6.0,0.00887156012,19.0,0.00887156012,3.0,0.00887156012,5.0,0.00887156012,nan,0.00887156012,4.0,0.00887156012,2.0,0.00887156012,4.0,0.00887156012,11.0,0.00887156012,12.0,,,,
0.00895364766,6.0,0.00895364766,19.0,0.00895364766,3.0,0.00895364766,5.0,0.00895364766,nan,0.00895364766,4.0,0.00895364766,2.0,0.00895364766,4.0,0.00895364766,11.0,0.00895364766,12.0,,,,
0.00903649474,6.0,0.00903649474,19.0,0.00903649474,3.0,0.00903649474,5.0,0.00903649474,nan,0.00903649474,4.0,0.00903649474,2.0,0.00903649474,4.0,0.00903649474,11.0,0.00903649474,12.0,,,,
0.00912010839,6.0,0.00912010839,18.0,0.00912010839,3.0,0.00912010839,5.0,0.00912010839,nan,0.00912010839,4.0,0.00912010839,2.0,0.00912010839,4.0,0.00912010839,10.0,0.00912010839,12.0,,,,
0.00920449572,6.0,0.00920449572,18.0,0.00920449572,3.0,0.00920449572,5.0,0.00920449572,nan,0.00920449572,4.0,0.00920449572,2.0,0.00920449572,4.0,0.00920449572,10.0,0.00920449572,12.0,,,,
0.00928966387,6.0,0.00928966387,18.0,0.00928966387,3.0,0.00928966387,5.0,0.00928966387,nan,0.00928966387,4.0,0.00928966387,2.0,0.00928966387,4.0,0.00928966387,10.0,0.00928966387,12.0,,,,
0.00937562007,6.0,0.00937562007,18.0,0.00937562007,3.0,0.00937562007,5.0,0.00937562007,nan,0.00937562007,4.0,0.00937562007,2.0,0.00937562007,4.0,0.00937562007,10.0,0.00937562007,12.0,,,,
0.00946237161,6.0,0.00946237161,18.0,0.00946237161,3.0,0.00946237161,5.0,0.00946237161,nan,0.00946237161,4.0,0.00946237161,2.0,0.00946237161,4.0,0.00946237161,10.0,0.00946237161,12.0,,,,
0.00954992586,6.0,0.00954992586,18.0,0.00954992586,3.0,0.00954992586,5.0,0.00954992586,nan,0.00954992586,4.0,0.00954992586,2.0,0.00954992586,4.0,0.00954992586,10.0,0.00954992586,12.0,,,,
0.00963829024,6.0,0.00963829024,17.0,0.00963829024,3.0,0.00963829024,5.0,0.00963829024,nan,0.00963829024,4.0,0.00963829024,2.0,0.00963829024,4.0,0.00963829024,10.0,0.00963829024,12.0,,,,
0.00972747224,6.0,0.00972747224,17.0,0.00972747224,3.0,0.00972747224,5.0,0.00972747224,nan,0.00972747224,4.0,0.00972747224,2.0,0.00972747224,4.0,0.00972747224,10.0,0.00972747224,12.0,,,,
0.00981747943,6.0,0.00981747943,17.0,0.00981747943,3.0,0.00981747943,5.0,0.00981747943,nan,0.00981747943,4.0,0.00981747943,2.0,0.00981747943,2.0,0.00981747943,10.0,0.00981747943,12.0,,,,
0.00990831945,6.0,0.00990831945,17.0,0.00990831945,3.0,0.00990831945,5.0,0.00990831945,nan,0.00990831945,4.0,0.00990831945,2.0,0.00990831945,2.0,0.00990831945,10.0,0.00990831945,12.0,,,,
0.01,6.0,0.01,17.0,0.01,3.0,0.01,5.0,0.01,nan,0.01,4.0,0.01,2.0,0.01,2.0,0.01,10.0,0.01,12.0,,,,
0.0100925289,6.0,0.0100925289,17.0,0.0100925289,3.0,0.0100925289,5.0,0.0100925289,nan,0.0100925289,4.0,0.0100925289,2.0,0.0100925289,2.0,0.0100925289,10.0,0.0100925289,12.0,,,,
0.0101859139,6.0,0.0101859139,17.0,0.0101859139,3.0,0.0101859139,5.0,0.0101859139,nan,0.0101859139,4.0,0.0101859139,2.0,0.0101859139,2.0,0.0101859139,10.0,0.0101859139,12.0,,,,
0.010280163,6.0,0.010280163,16.0,0.010280163,3.0,0.010280163,5.0,0.010280163,nan,0.010280163,4.0,0.010280163,2.0,0.010280163,2.0,0.010280163,10.0,0.010280163,12.0,,,,
0.0103752842,6.0,0.0103752842,16.0,0.0103752842,3.0,0.0103752842,5.0,0.0103752842,nan,0.0103752842,4.0,0.0103752842,2.0,0.0103752842,2.0,0.0103752842,10.0,0.0103752842,12.0,,,,
0.0104712855,6.0,0.0104712855,16.0,0.0104712855,3.0,0.0104712855,5.0,0.0104712855,nan,0.0104712855,4.0,0.0104712855,2.0,0.0104712855,2.0,0.0104712855,10.0,0.0104712855,12.0,,,,
0.0105681751,6.0,0.0105681751,16.0,0.0105681751,3.0,0.0105681751,5.0,0.0105681751,nan,0.0105681751,4.0,0.0105681751,2.0,0.0105681751,2.0,0.0105681751,10.0,0.0105681751,12.0,,,,
0.0106659612,6.0,0.0106659612,16.0,0.0106659612,3.0,0.0106659612,5.0,0.0106659612,nan,0.0106659612,4.0,0.0106659612,2.0,0.0106659612,2.0,0.0106659612,10.0,0.0106659612,12.0,,,,
0.0107646521,6.0,0.0107646521,16.0,0.0107646521,3.0,0.0107646521,5.0,0.0107646521,nan,0.0107646521,4.0,0.0107646521,2.0,0.0107646521,2.0,0.0107646521,10.0,0.0107646521,12.0,,,,
0.0108642562,6.0,0.0108642562,16.0,0.0108642562,3.0,0.0108642562,5.0,0.0108642562,nan,0.0108642562,4.0,0.0108642562,2.0,0.0108642562,2.0,0.0108642562,10.0,0.0108642562,12.0,,,,
0.010964782,6.0,0.010964782,15.0,0.010964782,3.0,0.010964782,5.0,0.010964782,nan,0.010964782,4.0,0.010964782,2.0,0.010964782,2.0,0.010964782,10.0,0.010964782,12.0,,,,
0.0110662378,6.0,0.0110662378,15.0,0.0110662378,nan,0.0110662378,5.0,0.0110662378,nan,0.0110662378,nan,0.0110662378,2.0,0.0110662378,2.0,0.0110662378,9.0,0.0110662378,12.0,,,,
0.0111686325,6.0,0.0111686325,15.0,0.0111686325,nan,0.0111686325,5.0,0.0111686325,nan,0.0111686325,nan,0.0111686325,2.0,0.0111686325,2.0,0.0111686325,9.0,0.0111686325,12.0,,,,
0.0112719746,6.0,0.0112719746,15.0,0.0112719746,nan,0.0112719746,5.0,0.0112719746,nan,0.0112719746,nan,0.0112719746,2.0,0.0112719746,2.0,0.0112719746,9.0,0.0112719746,12.0,,,,
0.0113762729,6.0,0.0113762729,15.0,0.0113762729,nan,0.0113762729,5.0,0.0113762729,nan,0.0113762729,nan,0.0113762729,2.0,0.0113762729,2.0,0.0113762729,9.0,0.0113762729,12.0,,,,
0.0114815362,6.0,0.0114815362,15.0,0.0114815362,nan,0.0114815362,5.0,0.0114815362,nan,0.0114815362,nan,0.0114815362,2.0,0.0114815362,2.0,0.0114815362,9.0,0.0114815362,12.0,,,,
0.0115877736,6.0,0.0115877736,15.0,0.0115877736,nan,0.0115877736,3.0,0.0115877736,nan,0.0115877736,nan,0.0115877736,2.0,0.0115877736,2.0,0.0115877736,9.0,0.0115877736,12.0,,,,
0.0116949939,6.0,0.0116949939,14.0,0.0116949939,nan,0.0116949939,3.0,0.0116949939,nan,0.0116949939,nan,0.0116949939,2.0,0.0116949939,2.0,0.0116949939,9.0,0.0116949939,12.0,,,,
0.0118032064,6.0,0.0118032064,14.0,0.0118032064,nan,0.0118032064,3.0,0.0118032064,nan,0.0118032064,nan,0.0118032064,2.0,0.0118032064,2.0,0.0118032064,9.0,0.0118032064,12.0,,,,
0.0119124201,6.0,0.0119124201,14.0,0.0119124201,nan,0.0119124201,3.0,0.0119124201,nan,0.0119124201,nan,0.0119124201,2.0,0.0119124201,2.0,0.0119124201,9.0,0.0119124201,12.0,,,,
0.0120226443,6.0,0.0120226443,14.0,0.0120226443,nan,0.0120226443,3.0,0.0120226443,nan,0.0120226443,nan,0.0120226443,2.0,0.0120226443,2.0,0.0120226443,9.0,0.0120226443,12.0,,,,
0.0121338885,6.0,0.0121338885,14.0,0.0121338885,nan,0.0121338885,3.0,0.0121338885,nan,0.0121338885,nan,0.0121338885,2.0,0.0121338885,2.0,0.0121338885,9.0,0.0121338885,12.0,,,,
0.012246162,6.0,0.012246162,14.0,0.012246162,nan,0.012246162,3.0,0.012246162,nan,0.012246162,nan,0.012246162,2.0,0.012246162,2.0,0.012246162,9.0,0.012246162,11.0,,,,
0.0123594743,6.0,0.0123594743,14.0,0.0123594743,nan,0.0123594743,3.0,0.0123594743,nan,0.0123594743,nan,0.0123594743,2.0,0.0123594743,2.0,0.0123594743,9.0,0.0123594743,11.0,,,,
0.0124738351,6.0,0.0124738351,14.0,0.0124738351,nan,0.0124738351,3.0,0.0124738351,nan,0.0124738351,nan,0.0124738351,2.0,0.0124738351,2.0,0.0124738351,9.0,0.0124738351,11.0,,,,
0.0125892541,6.0,0.0125892541,13.0,0.0125892541,nan,0.0125892541,3.0,0.0125892541,nan,0.0125892541,nan,0.0125892541,2.0,0.0125892541,2.0,0.0125892541,9.0,0.0125892541,11.0,,,,
0.0127057411,6.0,0.0127057411,13.0,0.0127057411,nan,0.0127057411,3.0,0.0127057411,nan,0.0127057411,nan,0.0127057411,2.0,0.0127057411,2.0,0.0127057411,9.0,0.0127057411,11.0,,,,
0.0128233058,6.0,0.0128233058,13.0,0.0128233058,nan,0.0128233058,3.0,0.0128233058,nan,0.0128233058,nan,0.0128233058,2.0,0.0128233058,2.0,0.0128233058,9.0,0.0128233058,11.0,,,,
0.0129419584,6.0,0.0129419584,13.0,0.0129419584,nan,0.0129419584,3.0,0.0129419584,nan,0.0129419584,nan,0.0129419584,2.0,0.0129419584,2.0,0.0129419584,9.0,0.0129419584,11.0,,,,
0.0130617089,6.0,0.0130617089,13.0,0.0130617089,nan,0.0130617089,3.0,0.0130617089,nan,0.0130617089,nan,0.0130617089,2.0,0.0130617089,2.0,0.0130617089,9.0,0.0130617089,11.0,,,,
0.0131825674,6.0,0.0131825674,13.0,0.0131825674,nan,0.0131825674,3.0,0.0131825674,nan,0.0131825674,nan,0.0131825674,2.0,0.0131825674,2.0,0.0131825674,9.0,0.0131825674,11.0,,,,
0.0133045442,5.0,0.0133045442,13.0,0.0133045442,nan,0.0133045442,3.0,0.0133045442,nan,0.0133045442,nan,0.0133045442,2.0,0.0133045442,2.0,0.0133045442,9.0,0.0133045442,11.0,,,,
0.0134276496,5.0,0.0134276496,13.0,0.0134276496,nan,0.0134276496,3.0,0.0134276496,nan,0.0134276496,nan,0.0134276496,2.0,0.0134276496,2.0,0.0134276496,9.0,0.0134276496,11.0,,,,
0.0135518941,5.0,0.0135518941,12.0,0.0135518941,nan,0.0135518941,3.0,0.0135518941,nan,0.0135518941,nan,0.0135518941,2.0,0.0135518941,2.0,0.0135518941,9.0,0.0135518941,11.0,,,,
0.0136772883,5.0,0.0136772883,12.0,0.0136772883,nan,0.0136772883,3.0,0.0136772883,nan,0.0136772883,nan,0.0136772883,2.0,0.0136772883,2.0,0.0136772883,9.0,0.0136772883,11.0,,,,
0.0138038426,5.0,0.0138038426,12.0,0.0138038426,nan,0.0138038426,3.0,0.0138038426,nan,0.0138038426,nan,0.0138038426,2.0,0.0138038426,2.0,0.0138038426,9.0,0.0138038426,11.0,,,,
0.013931568,5.0,0.013931568,12.0,0.013931568,nan,0.013931568,3.0,0.013931568,nan,0.013931568,nan,0.013931568,2.0,0.013931568,2.0,0.013931568,9.0,0.013931568,11.0,,,,
0.0140604752,5.0,0.0140604752,12.0,0.0140604752,nan,0.0140604752,3.0,0.0140604752,nan,0.0140604752,nan,0.0140604752,2.0,0.0140604752,2.0,0.0140604752,9.0,0.0140604752,11.0,,,,
0.0141905752,5.0,0.0141905752,12.0,0.0141905752,nan,0.0141905752,3.0,0.0141905752,nan,0.0141905752,nan,0.0141905752,2.0,0.0141905752,2.0,0.0141905752,9.0,0.0141905752,10.0,,,,
0.014321879,5.0,0.014321879,12.0,0.014321879,nan,0.014321879,3.0,0.014321879,nan,0.014321879,nan,0.014321879,2.0,0.014321879,2.0,0.014321879,9.0,0.014321879,10.0,,,,
0.0144543977,5.0,0.0144543977,12.0,0.0144543977,nan,0.0144543977,3.0,0.0144543977,nan,0.0144543977,nan,0.0144543977,2.0,0.0144543977,2.0,0.0144543977,9.0,0.0144543977,10.0,,,,
0.0145881426,5.0,0.0145881426,12.0,0.0145881426,nan,0.0145881426,3.0,0.0145881426,nan,0.0145881426,nan,0.0145881426,2.0,0.0145881426,2.0,0.0145881426,9.0,0.0145881426,10.0,,,,
0.014723125,5.0,0.014723125,12.0,0.014723125,nan,0.014723125,3.0,0.014723125,nan,0.014723125,nan,0.014723125,2.0,0.014723125,2.0,0.014723125,9.0,0.014723125,10.0,,,,
0.0148593564,5.0,0.0148593564,11.0,0.0148593564,nan,0.0148593564,3.0,0.0148593564,nan,0.0148593564,nan,0.0148593564,2.0,0.0148593564,2.0,0.0148593564,9.0,0.0148593564,10.0,,,,
0.0149968484,5.0,0.0149968484,11.0,0.0149968484,nan,0.0149968484,3.0,0.0149968484,nan,0.0149968484,nan,0.0149968484,2.0,0.0149968484,2.0,0.0149968484,9.0,0.0149968484,10.0,,,,
0.0151356125,5.0,0.0151356125,11.0,0.0151356125,nan,0.0151356125,3.0,0.0151356125,nan,0.0151356125,nan,0.0151356125,2.0,0.0151356125,2.0,0.0151356125,9.0,0.0151356125,10.0,,,,
0.0152756606,5.0,0.0152756606,11.0,0.0152756606,nan,0.0152756606,3.0,0.0152756606,nan,0.0152756606,nan,0.0152756606,2.0,0.0152756606,2.0,0.0152756606,9.0,0.0152756606,10.0,,,,
0.0154170045,5.0,0.0154170045,11.0,0.0154170045,nan,0.0154170045,3.0,0.0154170045,nan,0.0154170045,nan,0.0154170045,2.0,0.0154170045,2.0,0.0154170045,9.0,0.0154170045,10.0,,,,
0.0155596563,5.0,0.0155596563,11.0,0.0155596563,nan,0.0155596563,3.0,0.0155596563,nan,0.0155596563,nan,0.0155596563,2.0,0.0155596563,2.0,0.0155596563,9.0,0.0155596563,10.0,,,,
0.015703628,5.0,0.015703628,11.0,0.015703628,nan,0.015703628,3.0,0.015703628,nan,0.015703628,nan,0.015703628,2.0,0.015703628,2.0,0.015703628,9.0,0.015703628,10.0,,,,
0.0158489319,5.0,0.0158489319,11.0,0.0158489319,nan,0.0158489319,3.0,0.0158489319,nan,0.0158489319,nan,0.0158489319,2.0,0.0158489319,2.0,0.0158489319,9.0,0.0158489319,10.0,,,,
0.0159955803,5.0,0.0159955803,11.0,0.0159955803,nan,0.0159955803,3.0,0.0159955803,nan,0.0159955803,nan,0.0159955803,2.0,0.0159955803,2.0,0.0159955803,9.0,0.0159955803,10.0,,,,
0.0161435856,5.0,0.0161435856,11.0,0.0161435856,nan,0.0161435856,3.0,0.0161435856,nan,0.0161435856,nan,0.0161435856,2.0,0.0161435856,2.0,0.0161435856,9.0,0.0161435856,10.0,,,,
0.0162929603,5.0,0.0162929603,10.0,0.0162929603,nan,0.0162929603,3.0,0.0162929603,nan,0.0162929603,nan,0.0162929603,2.0,0.0162929603,2.0,0.0162929603,9.0,0.0162929603,10.0,,,,
0.0164437172,5.0,0.0164437172,10.0,0.0164437172,nan,0.0164437172,3.0,0.0164437172,nan,0.0164437172,nan,0.0164437172,2.0,0.0164437172,2.0,0.0164437172,9.0,0.0164437172,10.0,,,,
0.0165958691,5.0,0.0165958691,10.0,0.0165958691,nan,0.0165958691,3.0,0.0165958691,nan,0.0165958691,nan,0.0165958691,2.0,0.0165958691,2.0,0.0165958691,9.0,0.0165958691,10.0,,,,
0.0167494288,5.0,0.0167494288,10.0,0.0167494288,nan,0.0167494288,3.0,0.0167494288,nan,0.0167494288,nan,0.0167494288,2.0,0.0167494288,2.0,0.0167494288,9.0,0.0167494288,10.0,,,,
0.0169044093,5.0,0.0169044093,10.0,0.0169044093,nan,0.0169044093,3.0,0.0169044093,nan,0.0169044093,nan,0.0169044093,2.0,0.0169044093,2.0,0.0169044093,9.0,0.0169044093,9.0,,,,
0.0170608239,5.0,0.0170608239,10.0,0.0170608239,nan,0.0170608239,3.0,0.0170608239,nan,0.0170608239,nan,0.0170608239,2.0,0.0170608239,2.0,0.0170608239,9.0,0.0170608239,9.0,,,,
0.0172186857,5.0,0.0172186857,10.0,0.0172186857,nan,0.0172186857,3.0,0.0172186857,nan,0.0172186857,nan,0.0172186857,2.0,0.0172186857,2.0,0.0172186857,9.0,0.0172186857,9.0,,,,
0.0173780083,5.0,0.0173780083,10.0,0.0173780083,nan,0.0173780083,3.0,0.0173780083,nan,0.0173780083,nan,0.0173780083,2.0,0.0173780083,2.0,0.0173780083,9.0,0.0173780083,9.0,,,,
0.017538805,5.0,0.017538805,10.0,0.017538805,nan,0.017538805,3.0,0.017538805,nan,0.017538805,nan,0.017538805,2.0,0.017538805,2.0,0.017538805,9.0,0.017538805,9.0,,,,
0.0177010896,5.0,0.0177010896,10.0,0.0177010896,nan,0.0177010896,3.0,0.0177010896,nan,0.0177010896,nan,0.0177010896,2.0,0.0177010896,2.0,0.0177010896,9.0,0.0177010896,9.0,,,,
0.0178648757,5.0,0.0178648757,10.0,0.0178648757,nan,0.0178648757,3.0,0.0178648757,nan,0.0178648757,nan,0.0178648757,2.0,0.0178648757,2.0,0.0178648757,9.0,0.0178648757,9.0,,,,
0.0180301774,5.0,0.0180301774,9.0,0.0180301774,nan,0.0180301774,3.0,0.0180301774,nan,0.0180301774,nan,0.0180301774,2.0,0.0180301774,2.0,0.0180301774,9.0,0.0180301774,9.0,,,,
0.0181970086,5.0,0.0181970086,9.0,0.0181970086,nan,0.0181970086,3.0,0.0181970086,nan,0.0181970086,nan,0.0181970086,2.0,0.0181970086,2.0,0.0181970086,9.0,0.0181970086,9.0,,,,
0.0183653834,5.0,0.0183653834,9.0,0.0183653834,nan,0.0183653834,3.0,0.0183653834,nan,0.0183653834,nan,0.0183653834,2.0,0.0183653834,2.0,0.0183653834,9.0,0.0183653834,9.0,,,,
0.0185353162,5.0,0.0185353162,9.0,0.0185353162,nan,0.0185353162,3.0,0.0185353162,nan,0.0185353162,nan,0.0185353162,2.0,0.0185353162,2.0,0.0185353162,9.0,0.0185353162,9.0,,,,
0.0187068214,5.0,0.0187068214,9.0,0.0187068214,nan,0.0187068214,3.0,0.0187068214,nan,0.0187068214,nan,0.0187068214,2.0,0.0187068214,2.0,0.0187068214,9.0,0.0187068214,9.0,,,,
0.0188799135,5.0,0.0188799135,9.0,0.0188799135,nan,0.0188799135,3.0,0.0188799135,nan,0.0188799135,nan,0.0188799135,2.0,0.0188799135,2.0,0.0188799135,9.0,0.0188799135,9.0,,,,
0.0190546072,5.0,0.0190546072,9.0,0.0190546072,nan,0.0190546072,3.0,0.0190546072,nan,0.0190546072,nan,0.0190546072,2.0,0.0190546072,2.0,0.0190546072,9.0,0.0190546072,9.0,,,,
0.0192309173,5.0,0.0192309173,9.0,0.0192309173,nan,0.0192309173,3.0,0.0192309173,nan,0.0192309173,nan,0.0192309173,2.0,0.0192309173,2.0,0.0192309173,9.0,0.0192309173,9.0,,,,
0.0194088588,5.0,0.0194088588,9.0,0.0194088588,nan,0.0194088588,3.0,0.0194088588,nan,0.0194088588,nan,0.0194088588,2.0,0.0194088588,2.0,0.0194088588,9.0,0.0194088588,9.0,,,,
0.0195884467,5.0,0.0195884467,9.0,0.0195884467,nan,0.0195884467,3.0,0.0195884467,nan,0.0195884467,nan,0.0195884467,2.0,0.0195884467,2.0,0.0195884467,9.0,0.0195884467,9.0,,,,
0.0197696964,5.0,0.0197696964,9.0,0.0197696964,nan,0.0197696964,3.0,0.0197696964,nan,0.0197696964,nan,0.0197696964,2.0,0.0197696964,2.0,0.0197696964,9.0,0.0197696964,9.0,,,,
0.0199526231,5.0,0.0199526231,9.0,0.0199526231,nan,0.0199526231,3.0,0.0199526231,nan,0.0199526231,nan,0.0199526231,2.0,0.0199526231,2.0,0.0199526231,8.0,0.0199526231,9.0,,,,
0.0201372425,5.0,0.0201372425,9.0,0.0201372425,nan,0.0201372425,3.0,0.0201372425,nan,0.0201372425,nan,0.0201372425,2.0,0.0201372425,2.0,0.0201372425,8.0,0.0201372425,9.0,,,,
0.0203235701,5.0,0.0203235701,8.0,0.0203235701,nan,0.0203235701,3.0,0.0203235701,nan,0.0203235701,nan,0.0203235701,2.0,0.0203235701,2.0,0.0203235701,8.0,0.0203235701,9.0,,,,
0.0205116218,5.0,0.0205116218,8.0,0.0205116218,nan,0.0205116218,3.0,0.0205116218,nan,0.0205116218,nan,0.0205116218,2.0,0.0205116218,2.0,0.0205116218,8.0,0.0205116218,9.0,,,,
0.0207014135,5.0,0.0207014135,8.0,0.0207014135,nan,0.0207014135,3.0,0.0207014135,nan,0.0207014135,nan,0.0207014135,2.0,0.0207014135,2.0,0.0207014135,8.0,0.0207014135,9.0,,,,
0.0208929613,5.0,0.0208929613,8.0,0.0208929613,nan,0.0208929613,3.0,0.0208929613,nan,0.0208929613,nan,0.0208929613,2.0,0.0208929613,2.0,0.0208929613,8.0,0.0208929613,9.0,,,,
0.0210862815,5.0,0.0210862815,8.0,0.0210862815,nan,0.0210862815,3.0,0.0210862815,nan,0.0210862815,nan,0.0210862815,2.0,0.0210862815,2.0,0.0210862815,8.0,0.0210862815,9.0,,,,
0.0212813905,5.0,0.0212813905,8.0,0.0212813905,nan,0.0212813905,3.0,0.0212813905,nan,0.0212813905,nan,0.0212813905,2.0,0.0212813905,2.0,0.0212813905,8.0,0.0212813905,9.0,,,,
0.0214783047,5.0,0.0214783047,8.0,0.0214783047,nan,0.0214783047,3.0,0.0214783047,nan,0.0214783047,nan,0.0214783047,2.0,0.0214783047,2.0,0.0214783047,8.0,0.0214783047,9.0,,,,
0.021677041,5.0,0.021677041,8.0,0.021677041,nan,0.021677041,3.0,0.021677041,nan,0.021677041,nan,0.021677041,2.0,0.021677041,2.0,0.021677041,8.0,0.021677041,9.0,,,,
0.0218776162,5.0,0.0218776162,8.0,0.0218776162,nan,0.0218776162,3.0,0.0218776162,nan,0.0218776162,nan,0.0218776162,2.0,0.0218776162,2.0,0.0218776162,8.0,0.0218776162,9.0,,,,
0.0220800473,5.0,0.0220800473,8.0,0.0220800473,nan,0.0220800473,3.0,0.0220800473,nan,0.0220800473,nan,0.0220800473,2.0,0.0220800473,2.0,0.0220800473,8.0,0.0220800473,9.0,,,,
0.0222843515,5.0,0.0222843515,8.0,0.0222843515,nan,0.0222843515,3.0,0.0222843515,nan,0.0222843515,nan,0.0222843515,2.0,0.0222843515,2.0,0.0222843515,8.0,0.0222843515,9.0,,,,
0.0224905461,5.0,0.0224905461,8.0,0.0224905461,nan,0.0224905461,3.0,0.0224905461,nan,0.0224905461,nan,0.0224905461,2.0,0.0224905461,2.0,0.0224905461,8.0,0.0224905461,9.0,,,,
0.0226986485,5.0,0.0226986485,8.0,0.0226986485,nan,0.0226986485,3.0,0.0226986485,nan,0.0226986485,nan,0.0226986485,2.0,0.0226986485,2.0,0.0226986485,8.0,0.0226986485,9.0,,,,
0.0229086765,5.0,0.0229086765,8.0,0.0229086765,nan,0.0229086765,3.0,0.0229086765,nan,0.0229086765,nan,0.0229086765,2.0,0.0229086765,2.0,0.0229086765,8.0,0.0229086765,9.0,,,,
0.0231206479,5.0,0.0231206479,7.0,0.0231206479,nan,0.0231206479,3.0,0.0231206479,nan,0.0231206479,nan,0.0231206479,2.0,0.0231206479,2.0,0.0231206479,8.0,0.0231206479,9.0,,,,
0.0233345806,5.0,0.0233345806,7.0,0.0233345806,nan,0.0233345806,3.0,0.0233345806,nan,0.0233345806,nan,0.0233345806,2.0,0.0233345806,2.0,0.0233345806,8.0,0.0233345806,9.0,,,,
0.0235504928,5.0,0.0235504928,7.0,0.0235504928,nan,0.0235504928,3.0,0.0235504928,nan,0.0235504928,nan,0.0235504928,2.0,0.0235504928,2.0,0.0235504928,8.0,0.0235504928,9.0,,,,
0.0237684029,5.0,0.0237684029,7.0,0.0237684029,nan,0.0237684029,3.0,0.0237684029,nan,0.0237684029,nan,0.0237684029,2.0,0.0237684029,2.0,0.0237684029,8.0,0.0237684029,9.0,,,,
0.0239883292,4.0,0.0239883292,7.0,0.0239883292,nan,0.0239883292,3.0,0.0239883292,nan,0.0239883292,nan,0.0239883292,2.0,0.0239883292,2.0,0.0239883292,8.0,0.0239883292,9.0,,,,
0.0242102905,4.0,0.0242102905,7.0,0.0242102905,nan,0.0242102905,3.0,0.0242102905,nan,0.0242102905,nan,0.0242102905,2.0,0.0242102905,2.0,0.0242102905,8.0,0.0242102905,9.0,,,,
0.0244343055,4.0,0.0244343055,7.0,0.0244343055,nan,0.0244343055,3.0,0.0244343055,nan,0.0244343055,nan,0.0244343055,2.0,0.0244343055,2.0,0.0244343055,8.0,0.0244343055,9.0,,,,
0.0246603934,4.0,0.0246603934,7.0,0.0246603934,nan,0.0246603934,3.0,0.0246603934,nan,0.0246603934,nan,0.0246603934,2.0,0.0246603934,2.0,0.0246603934,8.0,0.0246603934,9.0,,,,
0.0248885732,4.0,0.0248885732,7.0,0.0248885732,nan,0.0248885732,3.0,0.0248885732,nan,0.0248885732,nan,0.0248885732,2.0,0.0248885732,2.0,0.0248885732,8.0,0.0248885732,9.0,,,,
0.0251188643,4.0,0.0251188643,7.0,0.0251188643,nan,0.0251188643,3.0,0.0251188643,nan,0.0251188643,nan,0.0251188643,2.0,0.0251188643,2.0,0.0251188643,8.0,0.0251188643,9.0,,,,
0.0253512863,4.0,0.0253512863,7.0,0.0253512863,nan,0.0253512863,3.0,0.0253512863,nan,0.0253512863,nan,0.0253512863,2.0,0.0253512863,2.0,0.0253512863,8.0,0.0253512863,9.0,,,,
0.0255858589,4.0,0.0255858589,7.0,0.0255858589,nan,0.0255858589,3.0,0.0255858589,nan,0.0255858589,nan,0.0255858589,2.0,0.0255858589,2.0,0.0255858589,8.0,0.0255858589,9.0,,,,
0.0258226019,4.0,0.0258226019,7.0,0.0258226019,nan,0.0258226019,3.0,0.0258226019,nan,0.0258226019,nan,0.0258226019,2.0,0.0258226019,2.0,0.0258226019,8.0,0.0258226019,9.0,,,,
0.0260615355,4.0,0.0260615355,7.0,0.0260615355,nan,0.0260615355,3.0,0.0260615355,nan,0.0260615355,nan,0.0260615355,2.0,0.0260615355,2.0,0.0260615355,8.0,0.0260615355,9.0,,,,
0.0263026799,4.0,0.0263026799,7.0,0.0263026799,nan,0.0263026799,3.0,0.0263026799,nan,0.0263026799,nan,0.0263026799,2.0,0.0263026799,2.0,0.0263026799,8.0,0.0263026799,9.0,,,,
0.0265460556,4.0,0.0265460556,7.0,0.0265460556,nan,0.0265460556,3.0,0.0265460556,nan,0.0265460556,nan,0.0265460556,2.0,0.0265460556,2.0,0.0265460556,8.0,0.0265460556,9.0,,,,
0.0267916832,4.0,0.0267916832,6.0,0.0267916832,nan,0.0267916832,3.0,0.0267916832,nan,0.0267916832,nan,0.0267916832,2.0,0.0267916832,2.0,0.0267916832,8.0,0.0267916832,9.0,,,,
0.0270395836,4.0,0.0270395836,6.0,0.0270395836,nan,0.0270395836,3.0,0.0270395836,nan,0.0270395836,nan,0.0270395836,2.0,0.0270395836,2.0,0.0270395836,8.0,0.0270395836,9.0,,,,
0.0272897778,4.0,0.0272897778,6.0,0.0272897778,nan,0.0272897778,3.0,0.0272897778,nan,0.0272897778,nan,0.0272897778,2.0,0.0272897778,2.0,0.0272897778,8.0,0.0272897778,8.0,,,,
0.027542287,4.0,0.027542287,6.0,0.027542287,nan,0.027542287,3.0,0.027542287,nan,0.027542287,nan,0.027542287,2.0,0.027542287,2.0,0.027542287,8.0,0.027542287,8.0,,,,
0.0277971327,4.0,0.0277971327,6.0,0.0277971327,nan,0.0277971327,3.0,0.0277971327,nan,0.0277971327,nan,0.0277971327,2.0,0.0277971327,2.0,0.0277971327,8.0,0.0277971327,8.0,,,,
0.0280543364,4.0,0.0280543364,6.0,0.0280543364,nan,0.0280543364,3.0,0.0280543364,nan,0.0280543364,nan,0.0280543364,2.0,0.0280543364,2.0,0.0280543364,8.0,0.0280543364,8.0,,,,
0.02831392,4.0,0.02831392,6.0,0.02831392,nan,0.02831392,3.0,0.02831392,nan,0.02831392,nan,0.02831392,2.0,0.02831392,2.0,0.02831392,8.0,0.02831392,8.0,,,,
0.0285759054,4.0,0.0285759054,6.0,0.0285759054,nan,0.0285759054,3.0,0.0285759054,nan,0.0285759054,nan,0.0285759054,2.0,0.0285759054,2.0,0.0285759054,8.0,0.0285759054,8.0,,,,
0.028840315,4.0,0.028840315,6.0,0.028840315,nan,0.028840315,3.0,0.028840315,nan,0.028840315,nan,0.028840315,2.0,0.028840315,2.0,0.028840315,8.0,0.028840315,8.0,,,,
0.0291071712,4.0,0.0291071712,6.0,0.0291071712,nan,0.0291071712,3.0,0.0291071712,nan,0.0291071712,nan,0.0291071712,2.0,0.0291071712,2.0,0.0291071712,8.0,0.0291071712,8.0,,,,
0.0293764965,4.0,0.0293764965,6.0,0.0293764965,nan,0.0293764965,3.0,0.0293764965,nan,0.0293764965,nan,0.0293764965,2.0,0.0293764965,2.0,0.0293764965,7.0,0.0293764965,8.0,,,,
0.0296483139,4.0,0.0296483139,6.0,0.0296483139,nan,0.0296483139,3.0,0.0296483139,nan,0.0296483139,nan,0.0296483139,2.0,0.0296483139,2.0,0.0296483139,6.0,0.0296483139,8.0,,,,
0.0299226464,4.0,0.0299226464,6.0,0.0299226464,nan,0.0299226464,3.0,0.0299226464,nan,0.0299226464,nan,0.0299226464,2.0,0.0299226464,2.0,0.0299226464,6.0,0.0299226464,8.0,,,,
0.0301995172,4.0,0.0301995172,6.0,0.0301995172,nan,0.0301995172,3.0,0.0301995172,nan,0.0301995172,nan,0.0301995172,2.0,0.0301995172,2.0,0.0301995172,6.0,0.0301995172,8.0,,,,
0.0304789499,4.0,0.0304789499,6.0,0.0304789499,nan,0.0304789499,3.0,0.0304789499,nan,0.0304789499,nan,0.0304789499,2.0,0.0304789499,2.0,0.0304789499,6.0,0.0304789499,8.0,,,,
0.0307609681,4.0,0.0307609681,6.0,0.0307609681,nan,0.0307609681,3.0,0.0307609681,nan,0.0307609681,nan,0.0307609681,2.0,0.0307609681,2.0,0.0307609681,6.0,0.0307609681,8.0,,,,
0.0310455959,4.0,0.0310455959,6.0,0.0310455959,nan,0.0310455959,3.0,0.0310455959,nan,0.0310455959,nan,0.0310455959,2.0,0.0310455959,2.0,0.0310455959,6.0,0.0310455959,8.0,,,,
0.0313328572,4.0,0.0313328572,6.0,0.0313328572,nan,0.0313328572,3.0,0.0313328572,nan,0.0313328572,nan,0.0313328572,2.0,0.0313328572,2.0,0.0313328572,6.0,0.0313328572,8.0,,,,
0.0316227766,4.0,0.0316227766,6.0,0.0316227766,nan,0.0316227766,3.0,0.0316227766,nan,0.0316227766,nan,0.0316227766,2.0,0.0316227766,2.0,0.0316227766,6.0,0.0316227766,8.0,,,,
0.0319153786,4.0,0.0319153786,5.0,0.0319153786,nan,0.0319153786,3.0,0.0319153786,nan,0.0319153786,nan,0.0319153786,2.0,0.0319153786,2.0,0.0319153786,6.0,0.0319153786,8.0,,,,
0.0322106879,4.0,0.0322106879,5.0,0.0322106879,nan,0.0322106879,3.0,0.0322106879,nan,0.0322106879,nan,0.0322106879,2.0,0.0322106879,2.0,0.0322106879,6.0,0.0322106879,8.0,,,,
0.0325087297,4.0,0.0325087297,5.0,0.0325087297,nan,0.0325087297,3.0,0.0325087297,nan,0.0325087297,nan,0.0325087297,2.0,0.0325087297,2.0,0.0325087297,6.0,0.0325087297,8.0,,,,
0.0328095293,4.0,0.0328095293,5.0,0.0328095293,nan,0.0328095293,3.0,0.0328095293,nan,0.0328095293,nan,0.0328095293,2.0,0.0328095293,2.0,0.0328095293,6.0,0.0328095293,8.0,,,,
0.0331131121,4.0,0.0331131121,5.0,0.0331131121,nan,0.0331131121,3.0,0.0331131121,nan,0.0331131121,nan,0.0331131121,2.0,0.0331131121,2.0,0.0331131121,6.0,0.0331131121,8.0,,,,
0.033419504,4.0,0.033419504,5.0,0.033419504,nan,0.033419504,nan,0.033419504,nan,0.033419504,nan,0.033419504,2.0,0.033419504,2.0,0.033419504,6.0,0.033419504,8.0,,,,
0.0337287309,4.0,0.0337287309,5.0,0.0337287309,nan,0.0337287309,nan,0.0337287309,nan,0.0337287309,nan,0.0337287309,2.0,0.0337287309,2.0,0.0337287309,6.0,0.0337287309,8.0,,,,
0.034040819,3.0,0.034040819,5.0,0.034040819,nan,0.034040819,nan,0.034040819,nan,0.034040819,nan,0.034040819,2.0,0.034040819,2.0,0.034040819,6.0,0.034040819,8.0,,,,
0.0343557948,3.0,0.0343557948,5.0,0.0343557948,nan,0.0343557948,nan,0.0343557948,nan,0.0343557948,nan,0.0343557948,2.0,0.0343557948,2.0,0.0343557948,6.0,0.0343557948,8.0,,,,
0.034673685,3.0,0.034673685,5.0,0.034673685,nan,0.034673685,nan,0.034673685,nan,0.034673685,nan,0.034673685,2.0,0.034673685,2.0,0.034673685,6.0,0.034673685,8.0,,,,
0.0349945167,3.0,0.0349945167,5.0,0.0349945167,nan,0.0349945167,nan,0.0349945167,nan,0.0349945167,nan,0.0349945167,2.0,0.0349945167,2.0,0.0349945167,6.0,0.0349945167,8.0,,,,
0.035318317,3.0,0.035318317,5.0,0.035318317,nan,0.035318317,nan,0.035318317,nan,0.035318317,nan,0.035318317,2.0,0.035318317,2.0,0.035318317,6.0,0.035318317,8.0,,,,
0.0356451133,3.0,0.0356451133,5.0,0.0356451133,nan,0.0356451133,nan,0.0356451133,nan,0.0356451133,nan,0.0356451133,2.0,0.0356451133,2.0,0.0356451133,6.0,0.0356451133,8.0,,,,
0.0359749335,3.0,0.0359749335,5.0,0.0359749335,nan,0.0359749335,nan,0.0359749335,nan,0.0359749335,nan,0.0359749335,2.0,0.0359749335,2.0,0.0359749335,6.0,0.0359749335,8.0,,,,
0.0363078055,3.0,0.0363078055,5.0,0.0363078055,nan,0.0363078055,nan,0.0363078055,nan,0.0363078055,nan,0.0363078055,2.0,0.0363078055,2.0,0.0363078055,6.0,0.0363078055,8.0,,,,
0.0366437575,3.0,0.0366437575,5.0,0.0366437575,nan,0.0366437575,nan,0.0366437575,nan,0.0366437575,nan,0.0366437575,2.0,0.0366437575,2.0,0.0366437575,6.0,0.0366437575,8.0,,,,
0.036982818,3.0,0.036982818,5.0,0.036982818,nan,0.036982818,nan,0.036982818,nan,0.036982818,nan,0.036982818,2.0,0.036982818,2.0,0.036982818,6.0,0.036982818,8.0,,,,
0.0373250158,3.0,0.0373250158,5.0,0.0373250158,nan,0.0373250158,nan,0.0373250158,nan,0.0373250158,nan,0.0373250158,2.0,0.0373250158,2.0,0.0373250158,6.0,0.0373250158,8.0,,,,
0.0376703799,3.0,0.0376703799,5.0,0.0376703799,nan,0.0376703799,nan,0.0376703799,nan,0.0376703799,nan,0.0376703799,2.0,0.0376703799,2.0,0.0376703799,6.0,0.0376703799,8.0,,,,
0.0380189396,3.0,0.0380189396,5.0,0.0380189396,nan,0.0380189396,nan,0.0380189396,nan,0.0380189396,nan,0.0380189396,2.0,0.0380189396,2.0,0.0380189396,6.0,0.0380189396,8.0,,,,
0.0383707245,3.0,0.0383707245,5.0,0.0383707245,nan,0.0383707245,nan,0.0383707245,nan,0.0383707245,nan,0.0383707245,2.0,0.0383707245,2.0,0.0383707245,6.0,0.0383707245,8.0,,,,
0.0387257645,3.0,0.0387257645,5.0,0.0387257645,nan,0.0387257645,nan,0.0387257645,nan,0.0387257645,nan,0.0387257645,2.0,0.0387257645,2.0,0.0387257645,6.0,0.0387257645,8.0,,,,
0.0390840896,3.0,0.0390840896,5.0,0.0390840896,nan,0.0390840896,nan,0.0390840896,nan,0.0390840896,nan,0.0390840896,2.0,0.0390840896,2.0,0.0390840896,6.0,0.0390840896,8.0,,,,
0.0394457302,3.0,0.0394457302,5.0,0.0394457302,nan,0.0394457302,nan,0.0394457302,nan,0.0394457302,nan,0.0394457302,2.0,0.0394457302,2.0,0.0394457302,6.0,0.0394457302,8.0,,,,
0.0398107171,3.0,0.0398107171,4.0,0.0398107171,nan,0.0398107171,nan,0.0398107171,nan,0.0398107171,nan,0.0398107171,2.0,0.0398107171,2.0,0.0398107171,6.0,0.0398107171,7.0,,,,
0.0401790811,3.0,0.0401790811,4.0,0.0401790811,nan,0.0401790811,nan,0.0401790811,nan,0.0401790811,nan,0.0401790811,2.0,0.0401790811,2.0,0.0401790811,6.0,0.0401790811,6.0,,,,
0.0405508535,3.0,0.0405508535,4.0,0.0405508535,nan,0.0405508535,nan,0.0405508535,nan,0.0405508535,nan,0.0405508535,2.0,0.0405508535,2.0,0.0405508535,6.0,0.0405508535,6.0,,,,
0.040926066,3.0,0.040926066,4.0,0.040926066,nan,0.040926066,nan,0.040926066,nan,0.040926066,nan,0.040926066,2.0,0.040926066,2.0,0.040926066,6.0,0.040926066,6.0,,,,
0.0413047502,3.0,0.0413047502,4.0,0.0413047502,nan,0.0413047502,nan,0.0413047502,nan,0.0413047502,nan,0.0413047502,2.0,0.0413047502,2.0,0.0413047502,6.0,0.0413047502,6.0,,,,
0.0416869383,3.0,0.0416869383,4.0,0.0416869383,nan,0.0416869383,nan,0.0416869383,nan,0.0416869383,nan,0.0416869383,2.0,0.0416869383,2.0,0.0416869383,6.0,0.0416869383,6.0,,,,
0.0420726628,3.0,0.0420726628,4.0,0.0420726628,nan,0.0420726628,nan,0.0420726628,nan,0.0420726628,nan,0.0420726628,2.0,0.0420726628,2.0,0.0420726628,6.0,0.0420726628,6.0,,,,
0.0424619564,3.0,0.0424619564,4.0,0.0424619564,nan,0.0424619564,nan,0.0424619564,nan,0.0424619564,nan,0.0424619564,2.0,0.0424619564,2.0,0.0424619564,6.0,0.0424619564,6.0,,,,
0.042854852,3.0,0.042854852,4.0,0.042854852,nan,0.042854852,nan,0.042854852,nan,0.042854852,nan,0.042854852,2.0,0.042854852,2.0,0.042854852,6.0,0.042854852,6.0,,,,
0.0432513831,3.0,0.0432513831,4.0,0.0432513831,nan,0.0432513831,nan,0.0432513831,nan,0.0432513831,nan,0.0432513831,2.0,0.0432513831,2.0,0.0432513831,6.0,0.0432513831,6.0,,,,
0.0436515832,3.0,0.0436515832,4.0,0.0436515832,nan,0.0436515832,nan,0.0436515832,nan,0.0436515832,nan,0.0436515832,2.0,0.0436515832,2.0,0.0436515832,6.0,0.0436515832,6.0,,,,
0.0440554864,3.0,0.0440554864,4.0,0.0440554864,nan,0.0440554864,nan,0.0440554864,nan,0.0440554864,nan,0.0440554864,2.0,0.0440554864,2.0,0.0440554864,6.0,0.0440554864,6.0,,,,
0.0444631267,3.0,0.0444631267,4.0,0.0444631267,nan,0.0444631267,nan,0.0444631267,nan,0.0444631267,nan,0.0444631267,2.0,0.0444631267,2.0,0.0444631267,6.0,0.0444631267,6.0,,,,
0.044874539,3.0,0.044874539,4.0,0.044874539,nan,0.044874539,nan,0.044874539,nan,0.044874539,nan,0.044874539,2.0,0.044874539,2.0,0.044874539,6.0,0.044874539,6.0,,,,
0.045289758,3.0,0.045289758,4.0,0.045289758,nan,0.045289758,nan,0.045289758,nan,0.045289758,nan,0.045289758,2.0,0.045289758,2.0,0.045289758,6.0,0.045289758,6.0,,,,
0.045708819,3.0,0.045708819,4.0,0.045708819,nan,0.045708819,nan,0.045708819,nan,0.045708819,nan,0.045708819,2.0,0.045708819,2.0,0.045708819,6.0,0.045708819,6.0,,,,
0.0461317575,3.0,0.0461317575,4.0,0.0461317575,nan,0.0461317575,nan,0.0461317575,nan,0.0461317575,nan,0.0461317575,2.0,0.0461317575,2.0,0.0461317575,6.0,0.0461317575,6.0,,,,
0.0465586094,3.0,0.0465586094,4.0,0.0465586094,nan,0.0465586094,nan,0.0465586094,nan,0.0465586094,nan,0.0465586094,2.0,0.0465586094,2.0,0.0465586094,6.0,0.0465586094,6.0,,,,
0.0469894109,3.0,0.0469894109,4.0,0.0469894109,nan,0.0469894109,nan,0.0469894109,nan,0.0469894109,nan,0.0469894109,2.0,0.0469894109,2.0,0.0469894109,6.0,0.0469894109,6.0,,,,
0.0474241985,3.0,0.0474241985,4.0,0.0474241985,nan,0.0474241985,nan,0.0474241985,nan,0.0474241985,nan,0.0474241985,2.0,0.0474241985,2.0,0.0474241985,6.0,0.0474241985,6.0,,,,
0.0478630092,3.0,0.0478630092,4.0,0.0478630092,nan,0.0478630092,nan,0.0478630092,nan,0.0478630092,nan,0.0478630092,2.0,0.0478630092,2.0,0.0478630092,6.0,0.0478630092,6.0,,,,
0.0483058802,3.0,0.0483058802,4.0,0.0483058802,nan,0.0483058802,nan,0.0483058802,nan,0.0483058802,nan,0.0483058802,2.0,0.0483058802,2.0,0.0483058802,6.0,0.0483058802,6.0,,,,
0.048752849,3.0,0.048752849,4.0,0.048752849,nan,0.048752849,nan,0.048752849,nan,0.048752849,nan,0.048752849,2.0,0.048752849,2.0,0.048752849,6.0,0.048752849,6.0,,,,
0.0492039536,3.0,0.0492039536,4.0,0.0492039536,nan,0.0492039536,nan,0.0492039536,nan,0.0492039536,nan,0.0492039536,2.0,0.0492039536,2.0,0.0492039536,6.0,0.0492039536,6.0,,,,
0.0496592321,3.0,0.0496592321,4.0,0.0496592321,nan,0.0496592321,nan,0.0496592321,nan,0.0496592321,nan,0.0496592321,2.0,0.0496592321,2.0,0.0496592321,6.0,0.0496592321,6.0,,,,
0.0501187234,3.0,0.0501187234,4.0,0.0501187234,nan,0.0501187234,nan,0.0501187234,nan,0.0501187234,nan,0.0501187234,2.0,0.0501187234,2.0,0.0501187234,6.0,0.0501187234,6.0,,,,
0.0505824662,3.0,0.0505824662,4.0,0.0505824662,nan,0.0505824662,nan,0.0505824662,nan,0.0505824662,nan,0.0505824662,2.0,0.0505824662,2.0,0.0505824662,6.0,0.0505824662,6.0,,,,
0.0510505,3.0,0.0510505,4.0,0.0510505,nan,0.0510505,nan,0.0510505,nan,0.0510505,nan,0.0510505,2.0,0.0510505,2.0,0.0510505,6.0,0.0510505,6.0,,,,
0.0515228645,3.0,0.0515228645,4.0,0.0515228645,nan,0.0515228645,nan,0.0515228645,nan,0.0515228645,nan,0.0515228645,2.0,0.0515228645,2.0,0.0515228645,6.0,0.0515228645,6.0,,,,
0.0519995997,3.0,0.0519995997,3.0,0.0519995997,nan,0.0519995997,nan,0.0519995997,nan,0.0519995997,nan,0.0519995997,2.0,0.0519995997,2.0,0.0519995997,6.0,0.0519995997,6.0,,,,
0.052480746,3.0,0.052480746,3.0,0.052480746,nan,0.052480746,nan,0.052480746,nan,0.052480746,nan,0.052480746,2.0,0.052480746,2.0,0.052480746,6.0,0.052480746,6.0,,,,
0.0529663444,3.0,0.0529663444,3.0,0.0529663444,nan,0.0529663444,nan,0.0529663444,nan,0.0529663444,nan,0.0529663444,2.0,0.0529663444,2.0,0.0529663444,6.0,0.0529663444,6.0,,,,
0.0534564359,3.0,0.0534564359,3.0,0.0534564359,nan,0.0534564359,nan,0.0534564359,nan,0.0534564359,nan,0.0534564359,2.0,0.0534564359,2.0,0.0534564359,6.0,0.0534564359,6.0,,,,
0.0539510623,2.0,0.0539510623,3.0,0.0539510623,nan,0.0539510623,nan,0.0539510623,nan,0.0539510623,nan,0.0539510623,2.0,0.0539510623,2.0,0.0539510623,6.0,0.0539510623,6.0,,,,
0.0544502653,2.0,0.0544502653,3.0,0.0544502653,nan,0.0544502653,nan,0.0544502653,nan,0.0544502653,nan,0.0544502653,2.0,0.0544502653,2.0,0.0544502653,6.0,0.0544502653,6.0,,,,
0.0549540874,2.0,0.0549540874,3.0,0.0549540874,nan,0.0549540874,nan,0.0549540874,nan,0.0549540874,nan,0.0549540874,2.0,0.0549540874,2.0,0.0549540874,6.0,0.0549540874,6.0,,,,
0.0554625713,2.0,0.0554625713,3.0,0.0554625713,nan,0.0554625713,nan,0.0554625713,nan,0.0554625713,nan,0.0554625713,2.0,0.0554625713,2.0,0.0554625713,6.0,0.0554625713,6.0,,,,
0.0559757601,2.0,0.0559757601,3.0,0.0559757601,nan,0.0559757601,nan,0.0559757601,nan,0.0559757601,nan,0.0559757601,2.0,0.0559757601,2.0,0.0559757601,6.0,0.0559757601,6.0,,,,
0.0564936975,2.0,0.0564936975,3.0,0.0564936975,nan,0.0564936975,nan,0.0564936975,nan,0.0564936975,nan,0.0564936975,2.0,0.0564936975,2.0,0.0564936975,6.0,0.0564936975,6.0,,,,
0.0570164272,2.0,0.0570164272,3.0,0.0570164272,nan,0.0570164272,nan,0.0570164272,nan,0.0570164272,nan,0.0570164272,2.0,0.0570164272,2.0,0.0570164272,5.0,0.0570164272,6.0,,,,
0.0575439937,2.0,0.0575439937,3.0,0.0575439937,nan,0.0575439937,nan,0.0575439937,nan,0.0575439937,nan,0.0575439937,2.0,0.0575439937,2.0,0.0575439937,4.0,0.0575439937,6.0,,,,
0.0580764418,2.0,0.0580764418,3.0,0.0580764418,nan,0.0580764418,nan,0.0580764418,nan,0.0580764418,nan,0.0580764418,2.0,0.0580764418,2.0,0.0580764418,4.0,0.0580764418,6.0,,,,
0.0586138165,2.0,0.0586138165,3.0,0.0586138165,nan,0.0586138165,nan,0.0586138165,nan,0.0586138165,nan,0.0586138165,2.0,0.0586138165,2.0,0.0586138165,3.0,0.0586138165,6.0,,,,
0.0591561634,2.0,0.0591561634,3.0,0.0591561634,nan,0.0591561634,nan,0.0591561634,nan,0.0591561634,nan,0.0591561634,2.0,0.0591561634,2.0,0.0591561634,2.0,0.0591561634,6.0,,,,
0.0597035287,2.0,0.0597035287,3.0,0.0597035287,nan,0.0597035287,nan,0.0597035287,nan,0.0597035287,nan,0.0597035287,nan,0.0597035287,2.0,0.0597035287,2.0,0.0597035287,6.0,,,,
0.0602559586,2.0,0.0602559586,3.0,0.0602559586,nan,0.0602559586,nan,0.0602559586,nan,0.0602559586,nan,0.0602559586,nan,0.0602559586,2.0,0.0602559586,2.0,0.0602559586,6.0,,,,
0.0608135001,2.0,0.0608135001,3.0,0.0608135001,nan,0.0608135001,nan,0.0608135001,nan,0.0608135001,nan,0.0608135001,nan,0.0608135001,2.0,0.0608135001,2.0,0.0608135001,6.0,,,,
0.0613762005,2.0,0.0613762005,3.0,0.0613762005,nan,0.0613762005,nan,0.0613762005,nan,0.0613762005,nan,0.0613762005,nan,0.0613762005,2.0,0.0613762005,2.0,0.0613762005,6.0,,,,
0.0619441075,2.0,0.0619441075,3.0,0.0619441075,nan,0.0619441075,nan,0.0619441075,nan,0.0619441075,nan,0.0619441075,nan,0.0619441075,2.0,0.0619441075,2.0,0.0619441075,6.0,,,,
0.0625172693,2.0,0.0625172693,3.0,0.0625172693,nan,0.0625172693,nan,0.0625172693,nan,0.0625172693,nan,0.0625172693,nan,0.0625172693,2.0,0.0625172693,2.0,0.0625172693,6.0,,,,
0.0630957344,2.0,0.0630957344,3.0,0.0630957344,nan,0.0630957344,nan,0.0630957344,nan,0.0630957344,nan,0.0630957344,nan,0.0630957344,2.0,0.0630957344,2.0,0.0630957344,6.0,,,,
0.0636795521,2.0,0.0636795521,3.0,0.0636795521,nan,0.0636795521,nan,0.0636795521,nan,0.0636795521,nan,0.0636795521,nan,0.0636795521,2.0,0.0636795521,2.0,0.0636795521,6.0,,,,
0.0642687717,2.0,0.0642687717,3.0,0.0642687717,nan,0.0642687717,nan,0.0642687717,nan,0.0642687717,nan,0.0642687717,nan,0.0642687717,2.0,0.0642687717,2.0,0.0642687717,6.0,,,,
0.0648634434,2.0,0.0648634434,3.0,0.0648634434,nan,0.0648634434,nan,0.0648634434,nan,0.0648634434,nan,0.0648634434,nan,0.0648634434,2.0,0.0648634434,2.0,0.0648634434,6.0,,,,
0.0654636174,2.0,0.0654636174,3.0,0.0654636174,nan,0.0654636174,nan,0.0654636174,nan,0.0654636174,nan,0.0654636174,nan,0.0654636174,2.0,0.0654636174,2.0,0.0654636174,6.0,,,,
0.0660693448,2.0,0.0660693448,3.0,0.0660693448,nan,0.0660693448,nan,0.0660693448,nan,0.0660693448,nan,0.0660693448,nan,0.0660693448,2.0,0.0660693448,2.0,0.0660693448,6.0,,,,
0.0666806769,2.0,0.0666806769,3.0,0.0666806769,nan,0.0666806769,nan,0.0666806769,nan,0.0666806769,nan,0.0666806769,nan,0.0666806769,2.0,0.0666806769,2.0,0.0666806769,6.0,,,,
0.0672976656,2.0,0.0672976656,3.0,0.0672976656,nan,0.0672976656,nan,0.0672976656,nan,0.0672976656,nan,0.0672976656,nan,0.0672976656,2.0,0.0672976656,2.0,0.0672976656,6.0,,,,
0.0679203633,2.0,0.0679203633,3.0,0.0679203633,nan,0.0679203633,nan,0.0679203633,nan,0.0679203633,nan,0.0679203633,nan,0.0679203633,2.0,0.0679203633,2.0,0.0679203633,6.0,,,,
0.0685488226,2.0,0.0685488226,3.0,0.0685488226,nan,0.0685488226,nan,0.0685488226,nan,0.0685488226,nan,0.0685488226,nan,0.0685488226,2.0,0.0685488226,2.0,0.0685488226,6.0,,,,
0.0691830971,2.0,0.0691830971,3.0,0.0691830971,nan,0.0691830971,nan,0.0691830971,nan,0.0691830971,nan,0.0691830971,nan,0.0691830971,2.0,0.0691830971,2.0,0.0691830971,6.0,,,,
0.0698232404,2.0,0.0698232404,3.0,0.0698232404,nan,0.0698232404,nan,0.0698232404,nan,0.0698232404,nan,0.0698232404,nan,0.0698232404,2.0,0.0698232404,2.0,0.0698232404,6.0,,,,
0.0704693069,2.0,0.0704693069,3.0,0.0704693069,nan,0.0704693069,nan,0.0704693069,nan,0.0704693069,nan,0.0704693069,nan,0.0704693069,2.0,0.0704693069,2.0,0.0704693069,6.0,,,,
0.0711213514,2.0,0.0711213514,3.0,0.0711213514,nan,0.0711213514,nan,0.0711213514,nan,0.0711213514,nan,0.0711213514,nan,0.0711213514,2.0,0.0711213514,2.0,0.0711213514,6.0,,,,
0.0717794291,2.0,0.0717794291,3.0,0.0717794291,nan,0.0717794291,nan,0.0717794291,nan,0.0717794291,nan,0.0717794291,nan,0.0717794291,2.0,0.0717794291,2.0,0.0717794291,6.0,,,,
0.072443596,2.0,0.072443596,3.0,0.072443596,nan,0.072443596,nan,0.072443596,nan,0.072443596,nan,0.072443596,nan,0.072443596,2.0,0.072443596,2.0,0.072443596,6.0,,,,
0.0731139083,2.0,0.0731139083,3.0,0.0731139083,nan,0.0731139083,nan,0.0731139083,nan,0.0731139083,nan,0.0731139083,nan,0.0731139083,2.0,0.0731139083,2.0,0.0731139083,6.0,,,,
0.073790423,2.0,0.073790423,3.0,0.073790423,nan,0.073790423,nan,0.073790423,nan,0.073790423,nan,0.073790423,nan,0.073790423,2.0,0.073790423,2.0,0.073790423,5.0,,,,
0.0744731974,2.0,0.0744731974,3.0,0.0744731974,nan,0.0744731974,nan,0.0744731974,nan,0.0744731974,nan,0.0744731974,nan,0.0744731974,2.0,0.0744731974,2.0,0.0744731974,5.0,,,,
0.0751622894,2.0,0.0751622894,3.0,0.0751622894,nan,0.0751622894,nan,0.0751622894,nan,0.0751622894,nan,0.0751622894,nan,0.0751622894,2.0,0.0751622894,2.0,0.0751622894,5.0,,,,
0.0758577575,2.0,0.0758577575,2.0,0.0758577575,nan,0.0758577575,nan,0.0758577575,nan,0.0758577575,nan,0.0758577575,nan,0.0758577575,2.0,0.0758577575,2.0,0.0758577575,4.0,,,,
0.0765596607,2.0,0.0765596607,2.0,0.0765596607,nan,0.0765596607,nan,0.0765596607,nan,0.0765596607,nan,0.0765596607,nan,0.0765596607,2.0,0.0765596607,2.0,0.0765596607,4.0,,,,
0.0772680585,2.0,0.0772680585,2.0,0.0772680585,nan,0.0772680585,nan,0.0772680585,nan,0.0772680585,nan,0.0772680585,nan,0.0772680585,2.0,0.0772680585,2.0,0.0772680585,4.0,,,,
0.0779830111,2.0,0.0779830111,2.0,0.0779830111,nan,0.0779830111,nan,0.0779830111,nan,0.0779830111,nan,0.0779830111,nan,0.0779830111,2.0,0.0779830111,2.0,0.0779830111,3.0,,,,
0.078704579,2.0,0.078704579,2.0,0.078704579,nan,0.078704579,nan,0.078704579,nan,0.078704579,nan,0.078704579,nan,0.078704579,2.0,0.078704579,2.0,0.078704579,3.0,,,,
0.0794328235,2.0,0.0794328235,2.0,0.0794328235,nan,0.0794328235,nan,0.0794328235,nan,0.0794328235,nan,0.0794328235,nan,0.0794328235,2.0,0.0794328235,2.0,0.0794328235,3.0,,,,
0.0801678063,2.0,0.0801678063,2.0,0.0801678063,nan,0.0801678063,nan,0.0801678063,nan,0.0801678063,nan,0.0801678063,nan,0.0801678063,2.0,0.0801678063,2.0,0.0801678063,2.0,,,,
0.0809095899,2.0,0.0809095899,2.0,0.0809095899,nan,0.0809095899,nan,0.0809095899,nan,0.0809095899,nan,0.0809095899,nan,0.0809095899,2.0,0.0809095899,2.0,0.0809095899,2.0,,,,
0.0816582371,2.0,0.0816582371,2.0,0.0816582371,nan,0.0816582371,nan,0.0816582371,nan,0.0816582371,nan,0.0816582371,nan,0.0816582371,2.0,0.0816582371,2.0,0.0816582371,2.0,,,,
0.0824138115,2.0,0.0824138115,2.0,0.0824138115,nan,0.0824138115,nan,0.0824138115,nan,0.0824138115,nan,0.0824138115,nan,0.0824138115,nan,0.0824138115,2.0,0.0824138115,2.0,,,,
0.0831763771,2.0,0.0831763771,2.0,0.0831763771,nan,0.0831763771,nan,0.0831763771,nan,0.0831763771,nan,0.0831763771,nan,0.0831763771,nan,0.0831763771,2.0,0.0831763771,2.0,,,,
0.0839459987,2.0,0.0839459987,2.0,0.0839459987,nan,0.0839459987,nan,0.0839459987,nan,0.0839459987,nan,0.0839459987,nan,0.0839459987,nan,0.0839459987,2.0,0.0839459987,2.0,,,,
0.0847227414,2.0,0.0847227414,2.0,0.0847227414,nan,0.0847227414,nan,0.0847227414,nan,0.0847227414,nan,0.0847227414,nan,0.0847227414,nan,0.0847227414,2.0,0.0847227414,2.0,,,,
0.0855066713,2.0,0.0855066713,2.0,0.0855066713,nan,0.0855066713,nan,0.0855066713,nan,0.0855066713,nan,0.0855066713,nan,0.0855066713,nan,0.0855066713,2.0,0.0855066713,2.0,,,,
0.0862978548,2.0,0.0862978548,2.0,0.0862978548,nan,0.0862978548,nan,0.0862978548,nan,0.0862978548,nan,0.0862978548,nan,0.0862978548,nan,0.0862978548,2.0,0.0862978548,2.0,,,,
0.087096359,2.0,0.087096359,2.0,0.087096359,nan,0.087096359,nan,0.087096359,nan,0.087096359,nan,0.087096359,nan,0.087096359,nan,0.087096359,2.0,0.087096359,2.0,,,,
0.0879022517,2.0,0.0879022517,2.0,0.0879022517,nan,0.0879022517,nan,0.0879022517,nan,0.0879022517,nan,0.0879022517,nan,0.0879022517,nan,0.0879022517,2.0,0.0879022517,2.0,,,,
0.0887156012,2.0,0.0887156012,2.0,0.0887156012,nan,0.0887156012,nan,0.0887156012,nan,0.0887156012,nan,0.0887156012,nan,0.0887156012,nan,0.0887156012,2.0,0.0887156012,2.0,,,,
0.0895364766,2.0,0.0895364766,2.0,0.0895364766,nan,0.0895364766,nan,0.0895364766,nan,0.0895364766,nan,0.0895364766,nan,0.0895364766,nan,0.0895364766,2.0,0.0895364766,2.0,,,,
0.0903649474,2.0,0.0903649474,2.0,0.0903649474,nan,0.0903649474,nan,0.0903649474,nan,0.0903649474,nan,0.0903649474,nan,0.0903649474,nan,0.0903649474,2.0,0.0903649474,2.0,,,,
0.0912010839,2.0,0.0912010839,2.0,0.0912010839,nan,0.0912010839,nan,0.0912010839,nan,0.0912010839,nan,0.0912010839,nan,0.0912010839,nan,0.0912010839,2.0,0.0912010839,2.0,,,,
0.0920449572,2.0,0.0920449572,2.0,0.0920449572,nan,0.0920449572,nan,0.0920449572,nan,0.0920449572,nan,0.0920449572,nan,0.0920449572,nan,0.0920449572,2.0,0.0920449572,2.0,,,,
0.0928966387,2.0,0.0928966387,2.0,0.0928966387,nan,0.0928966387,nan,0.0928966387,nan,0.0928966387,nan,0.0928966387,nan,0.0928966387,nan,0.0928966387,2.0,0.0928966387,2.0,,,,
0.0937562007,2.0,0.0937562007,2.0,0.0937562007,nan,0.0937562007,nan,0.0937562007,nan,0.0937562007,nan,0.0937562007,nan,0.0937562007,nan,0.0937562007,2.0,0.0937562007,2.0,,,,
0.0946237161,2.0,0.0946237161,2.0,0.0946237161,nan,0.0946237161,nan,0.0946237161,nan,0.0946237161,nan,0.0946237161,nan,0.0946237161,nan,0.0946237161,2.0,0.0946237161,2.0,,,,
0.0954992586,2.0,0.0954992586,2.0,0.0954992586,nan,0.0954992586,nan,0.0954992586,nan,0.0954992586,nan,0.0954992586,nan,0.0954992586,nan,0.0954992586,2.0,0.0954992586,2.0,,,,
0.0963829024,2.0,0.0963829024,2.0,0.0963829024,nan,0.0963829024,nan,0.0963829024,nan,0.0963829024,nan,0.0963829024,nan,0.0963829024,nan,0.0963829024,2.0,0.0963829024,2.0,,,,
0.0972747224,2.0,0.0972747224,2.0,0.0972747224,nan,0.0972747224,nan,0.0972747224,nan,0.0972747224,nan,0.0972747224,nan,0.0972747224,nan,0.0972747224,2.0,0.0972747224,2.0,,,,
0.0981747943,2.0,0.0981747943,2.0,0.0981747943,nan,0.0981747943,nan,0.0981747943,nan,0.0981747943,nan,0.0981747943,nan,0.0981747943,nan,0.0981747943,2.0,0.0981747943,2.0,,,,
0.0990831945,2.0,0.0990831945,2.0,0.0990831945,nan,0.0990831945,nan,0.0990831945,nan,0.0990831945,nan,0.0990831945,nan,0.0990831945,nan,0.0990831945,2.0,0.0990831945,2.0,,,,
0.1,2.0,0.1,2.0,0.1,nan,0.1,nan,0.1,nan,0.1,nan,0.1,nan,0.1,nan,0.1,2.0,0.1,2.0,,,,


==> data/maxsize-bv.csv <==
two-qubit-gate-error,largest-runnable-size 0,largest-runnable-size 1
1e-05,nan,nan
1.00925289e-05,nan,nan
1.01859139e-05,nan,nan
1.0280163e-05,nan,nan
1.03752842e-05,nan,nan
1.04712855e-05,nan,nan
1.05681751e-05,nan,nan
1.06659612e-05,nan,nan
1.07646521e-05,nan,nan
1.08642562e-05,nan,nan
1.0964782e-05,nan,nan
1.10662378e-05,nan,nan
1.11686325e-05,nan,nan
1.12719746e-05,nan,nan
1.13762729e-05,nan,nan
1.14815362e-05,nan,nan
1.15877736e-05,nan,nan
1.16949939e-05,nan,nan
1.18032064e-05,nan,nan
1.19124201e-05,nan,nan
1.20226443e-05,nan,nan
1.21338885e-05,nan,nan
1.2246162e-05,nan,nan
1.23594743e-05,nan,nan
1.24738351e-05,nan,nan
1.25892541e-05,nan,nan
1.27057411e-05,nan,nan
1.28233058e-05,nan,nan
1.29419584e-05,nan,nan
1.30617089e-05,nan,nan
1.31825674e-05,nan,nan
1.33045442e-05,nan,nan
1.34276496e-05,nan,nan
1.35518941e-05,nan,nan
1.36772883e-05,nan,nan
1.38038426e-05,nan,nan
1.3931568e-05,nan,nan
1.40604752e-05,nan,nan
1.41905752e-05,nan,nan
1.4321879e-05,nan,nan
1.44543977e-05,nan,nan
1.45881426e-05,nan,nan
1.4723125e-05,nan,nan
1.48593564e-05,nan,nan
1.49968484e-05,nan,nan
1.51356125e-05,nan,nan
1.52756606e-05,nan,nan
1.54170045e-05,nan,nan
1.55596563e-05,nan,nan
1.5703628e-05,nan,nan
1.58489319e-05,nan,nan
1.59955803e-05,nan,nan
1.61435856e-05,nan,nan
1.62929603e-05,nan,nan
1.64437172e-05,nan,nan
1.65958691e-05,nan,nan
1.67494288e-05,nan,nan
1.69044093e-05,nan,nan
1.70608239e-05,nan,nan
1.72186857e-05,nan,nan
1.73780083e-05,nan,nan
1.7538805e-05,nan,nan
1.77010896e-05,nan,nan
1.78648757e-05,nan,nan
1.80301774e-05,nan,nan
1.81970086e-05,nan,nan
1.83653834e-05,nan,nan
1.85353162e-05,nan,nan
1.87068214e-05,nan,nan
1.88799135e-05,nan,nan
1.90546072e-05,nan,nan
1.92309173e-05,nan,nan
1.94088588e-05,nan,nan
1.95884467e-05,nan,nan
1.97696964e-05,nan,nan
1.99526231e-05,nan,nan
2.01372425e-05,nan,nan
2.03235701e-05,nan,nan
2.05116218e-05,nan,nan
2.07014135e-05,nan,nan
2.08929613e-05,nan,nan
2.10862815e-05,nan,nan
2.12813905e-05,nan,nan
2.14783047e-05,nan,nan
2.1677041e-05,nan,nan
2.18776162e-05,nan,nan
2.20800473e-05,nan,nan
2.22843515e-05,nan,nan
2.24905461e-05,nan,nan
2.26986485e-05,nan,nan
2.29086765e-05,nan,nan
2.31206479e-05,nan,nan
2.33345806e-05,nan,nan
2.35504928e-05,nan,nan
2.37684029e-05,nan,nan
2.39883292e-05,nan,nan
2.42102905e-05,nan,nan
2.44343055e-05,nan,nan
2.46603934e-05,nan,nan
2.48885732e-05,nan,nan
2.51188643e-05,nan,nan
2.53512863e-05,nan,nan
2.55858589e-05,nan,nan
2.58226019e-05,nan,nan
2.60615355e-05,nan,nan
2.63026799e-05,nan,nan
2.65460556e-05,nan,nan
2.67916832e-05,nan,nan
2.70395836e-05,nan,nan
2.72897778e-05,nan,nan
2.7542287e-05,nan,nan
2.77971327e-05,nan,nan
2.80543364e-05,nan,nan
2.831392e-05,nan,nan
2.85759054e-05,nan,nan
2.8840315e-05,nan,nan
2.91071712e-05,nan,nan
2.93764965e-05,nan,nan
2.96483139e-05,nan,nan
2.99226464e-05,nan,nan
3.01995172e-05,nan,nan
3.04789499e-05,nan,nan
3.07609681e-05,nan,nan
3.10455959e-05,nan,nan
3.13328572e-05,nan,nan
3.16227766e-05,nan,nan
3.19153786e-05,nan,nan
3.22106879e-05,nan,nan
3.25087297e-05,100.0,nan
3.28095293e-05,61.0,nan
3.31131121e-05,61.0,nan
3.3419504e-05,61.0,nan
3.37287309e-05,61.0,nan
3.4040819e-05,60.0,nan
3.43557948e-05,60.0,nan
3.4673685e-05,60.0,nan
3.49945167e-05,60.0,nan
3.5318317e-05,60.0,nan
3.56451133e-05,60.0,nan
3.59749335e-05,60.0,nan
3.63078055e-05,57.0,nan
3.66437575e-05,57.0,nan
3.6982818e-05,57.0,nan
3.73250158e-05,57.0,nan
3.76703799e-05,57.0,nan
3.80189396e-05,57.0,nan
3.83707245e-05,57.0,nan
3.87257645e-05,57.0,nan
3.90840896e-05,57.0,nan
3.94457302e-05,57.0,nan
3.98107171e-05,57.0,nan
4.01790811e-05,57.0,nan
4.05508535e-05,57.0,nan
4.0926066e-05,57.0,nan
4.13047502e-05,57.0,nan
4.16869383e-05,57.0,nan
4.20726628e-05,57.0,nan
4.24619564e-05,57.0,nan
4.2854852e-05,57.0,nan
4.32513831e-05,57.0,nan
4.36515832e-05,57.0,nan
4.40554864e-05,57.0,nan
4.44631267e-05,57.0,nan
4.4874539e-05,54.0,nan
4.5289758e-05,54.0,nan
4.5708819e-05,54.0,nan
4.61317575e-05,53.0,nan
4.65586094e-05,53.0,nan
4.69894109e-05,53.0,nan
4.74241985e-05,53.0,nan
4.78630092e-05,53.0,nan
4.83058802e-05,53.0,nan
4.8752849e-05,53.0,nan
4.92039536e-05,53.0,nan
4.96592321e-05,53.0,nan
5.01187234e-05,53.0,nan
5.05824662e-05,53.0,nan
5.10505e-05,53.0,nan
5.15228645e-05,53.0,nan
5.19995997e-05,53.0,nan
5.2480746e-05,53.0,nan
5.29663444e-05,53.0,nan
5.34564359e-05,53.0,nan
5.39510623e-05,53.0,nan
5.44502653e-05,53.0,nan
5.49540874e-05,53.0,nan
5.54625713e-05,53.0,nan
5.59757601e-05,53.0,nan
5.64936975e-05,53.0,nan
5.70164272e-05,53.0,nan
5.75439937e-05,53.0,nan
5.80764418e-05,53.0,nan
5.86138165e-05,53.0,nan
5.91561634e-05,53.0,nan
5.97035287e-05,53.0,nan
6.02559586e-05,53.0,nan
6.08135001e-05,52.0,nan
6.13762005e-05,52.0,nan
6.19441075e-05,52.0,nan
6.25172693e-05,52.0,nan
6.30957344e-05,51.0,nan
6.36795521e-05,50.0,nan
6.42687717e-05,49.0,nan
6.48634434e-05,49.0,nan
6.54636174e-05,48.0,nan
6.60693448e-05,48.0,nan
6.66806769e-05,48.0,nan
6.72976656e-05,48.0,nan
6.79203633e-05,48.0,nan
6.85488226e-05,48.0,nan
6.91830971e-05,48.0,nan
6.98232404e-05,48.0,nan
7.04693069e-05,47.0,nan
7.11213514e-05,47.0,nan
7.17794291e-05,46.0,nan
7.2443596e-05,46.0,nan
7.31139083e-05,46.0,nan
7.3790423e-05,46.0,nan
7.44731974e-05,46.0,nan
7.51622894e-05,46.0,nan
7.58577575e-05,46.0,nan
7.65596607e-05,46.0,nan
7.72680585e-05,46.0,nan
7.79830111e-05,46.0,nan
7.8704579e-05,46.0,nan
7.94328235e-05,46.0,nan
8.01678063e-05,43.0,nan
8.09095899e-05,43.0,nan
8.16582371e-05,43.0,nan
8.24138115e-05,43.0,nan
8.31763771e-05,43.0,nan
8.39459987e-05,43.0,nan
8.47227414e-05,43.0,nan
8.55066713e-05,43.0,nan
8.62978548e-05,43.0,nan
8.7096359e-05,42.0,nan
8.79022517e-05,42.0,nan
8.87156012e-05,40.0,nan
8.95364766e-05,39.0,nan
9.03649474e-05,39.0,nan
9.12010839e-05,39.0,nan
9.20449572e-05,39.0,nan
9.28966387e-05,39.0,nan
9.37562007e-05,39.0,nan
9.46237161e-05,39.0,nan
9.54992586e-05,39.0,nan
9.63829024e-05,39.0,nan
9.72747224e-05,39.0,nan
9.81747943e-05,39.0,nan
9.90831945e-05,39.0,nan
0.0001,39.0,nan
0.000100925289,39.0,nan
0.000101859139,39.0,nan
0.00010280163,39.0,nan
0.000103752842,39.0,nan
0.000104712855,39.0,nan
0.000105681751,39.0,nan
0.000106659612,39.0,nan
0.000107646521,39.0,nan
0.000108642562,39.0,nan
0.00010964782,39.0,nan
0.000110662378,38.0,nan
0.000111686325,38.0,nan
0.000112719746,38.0,nan
0.000113762729,38.0,nan
0.000114815362,38.0,nan
0.000115877736,38.0,nan
0.000116949939,38.0,nan
0.000118032064,38.0,nan
0.000119124201,38.0,nan
0.000120226443,36.0,nan
0.000121338885,36.0,nan
0.00012246162,36.0,nan
0.000123594743,36.0,nan
0.000124738351,36.0,nan
0.000125892541,36.0,nan
0.000127057411,36.0,nan
0.000128233058,35.0,nan
0.000129419584,35.0,nan
0.000130617089,35.0,nan
0.000131825674,35.0,nan
0.000133045442,35.0,nan
0.000134276496,35.0,nan
0.000135518941,35.0,nan
0.000136772883,35.0,nan
0.000138038426,35.0,nan
0.00013931568,35.0,nan
0.000140604752,35.0,nan
0.000141905752,35.0,nan
0.00014321879,35.0,nan
0.000144543977,35.0,nan
0.000145881426,35.0,nan
0.00014723125,35.0,nan
0.000148593564,35.0,nan
0.000149968484,35.0,nan
0.000151356125,35.0,nan
0.000152756606,35.0,nan
0.000154170045,35.0,nan
0.000155596563,35.0,nan
0.00015703628,35.0,nan
0.000158489319,35.0,nan
0.000159955803,35.0,nan
0.000161435856,35.0,nan
0.000162929603,35.0,nan
0.000164437172,35.0,nan
0.000165958691,35.0,nan
0.000167494288,35.0,nan
0.000169044093,35.0,nan
0.000170608239,35.0,nan
0.000172186857,33.0,nan
0.000173780083,33.0,nan
0.00017538805,33.0,nan
0.000177010896,33.0,nan
0.000178648757,33.0,nan
0.000180301774,33.0,nan
0.000181970086,32.0,nan
0.000183653834,32.0,nan
0.000185353162,32.0,nan
0.000187068214,32.0,nan
0.000188799135,32.0,nan
0.000190546072,32.0,nan
0.000192309173,32.0,nan
0.000194088588,32.0,nan
0.000195884467,32.0,nan
0.000197696964,32.0,nan
0.000199526231,32.0,nan
0.000201372425,32.0,nan
0.000203235701,32.0,nan
0.000205116218,32.0,nan
0.000207014135,32.0,nan
0.000208929613,32.0,nan
0.000210862815,32.0,nan
0.000212813905,32.0,nan
0.000214783047,32.0,nan
0.00021677041,32.0,nan
0.000218776162,32.0,nan
0.000220800473,32.0,nan
0.000222843515,32.0,nan
0.000224905461,32.0,nan
0.000226986485,32.0,nan
0.000229086765,32.0,nan
0.000231206479,32.0,nan
0.000233345806,31.0,nan
0.000235504928,31.0,nan
0.000237684029,30.0,nan
0.000239883292,29.0,nan
0.000242102905,29.0,nan
0.000244343055,29.0,nan
0.000246603934,29.0,nan
0.000248885732,29.0,nan
0.000251188643,29.0,nan
0.000253512863,29.0,nan
0.000255858589,29.0,nan
0.000258226019,28.0,nan
0.000260615355,28.0,nan
0.000263026799,28.0,nan
0.000265460556,28.0,nan
0.000267916832,28.0,nan
0.000270395836,28.0,nan
0.000272897778,28.0,nan
0.00027542287,27.0,nan
0.000277971327,27.0,nan
0.000280543364,27.0,nan
0.0002831392,27.0,nan
0.000285759054,26.0,nan
0.00028840315,26.0,nan
0.000291071712,26.0,nan
0.000293764965,26.0,nan
0.000296483139,26.0,nan
0.000299226464,26.0,nan
0.000301995172,26.0,nan
0.000304789499,26.0,nan
0.000307609681,26.0,nan
0.000310455959,26.0,nan
0.000313328572,26.0,nan
0.000316227766,26.0,nan
0.000319153786,26.0,nan
0.000322106879,26.0,nan
0.000325087297,25.0,nan
0.000328095293,25.0,nan
0.000331131121,24.0,nan
0.00033419504,24.0,nan
0.000337287309,24.0,nan
0.00034040819,24.0,nan
0.000343557948,24.0,nan
0.00034673685,24.0,nan
0.000349945167,24.0,nan
0.00035318317,24.0,nan
0.000356451133,24.0,nan
0.000359749335,24.0,nan
0.000363078055,23.0,nan
0.000366437575,23.0,nan
0.00036982818,23.0,nan
0.000373250158,23.0,nan
0.000376703799,23.0,nan
0.000380189396,23.0,nan
0.000383707245,23.0,nan
0.000387257645,23.0,nan
0.000390840896,23.0,nan
0.000394457302,22.0,nan
0.000398107171,22.0,nan
0.000401790811,22.0,nan
0.000405508535,22.0,nan
0.00040926066,22.0,nan
0.000413047502,21.0,nan
0.000416869383,21.0,nan
0.000420726628,21.0,nan
0.000424619564,21.0,nan
0.00042854852,21.0,nan
0.000432513831,21.0,nan
0.000436515832,21.0,nan
0.000440554864,21.0,nan
0.000444631267,20.0,nan
0.00044874539,20.0,nan
0.00045289758,20.0,nan
0.00045708819,20.0,nan
0.000461317575,20.0,nan
0.000465586094,20.0,nan
0.000469894109,20.0,nan
0.000474241985,20.0,nan
0.000478630092,20.0,nan
0.000483058802,20.0,nan
0.00048752849,20.0,nan
0.000492039536,20.0,nan
0.000496592321,20.0,nan
0.000501187234,20.0,nan
0.000505824662,20.0,nan
0.000510505,20.0,nan
0.000515228645,19.0,nan
0.000519995997,19.0,nan
0.00052480746,19.0,nan
0.000529663444,19.0,nan
0.000534564359,19.0,nan
0.000539510623,19.0,nan
0.000544502653,19.0,nan
0.000549540874,19.0,nan
0.000554625713,19.0,nan
0.000559757601,19.0,nan
0.000564936975,19.0,nan
0.000570164272,19.0,nan
0.000575439937,19.0,nan
0.000580764418,19.0,nan
0.000586138165,19.0,nan
0.000591561634,19.0,nan
0.000597035287,19.0,nan
0.000602559586,19.0,nan
0.000608135001,18.0,nan
0.000613762005,18.0,nan
0.000619441075,18.0,nan
0.000625172693,18.0,nan
0.000630957344,18.0,nan
0.000636795521,18.0,nan
0.000642687717,18.0,nan
0.000648634434,18.0,nan
0.000654636174,18.0,nan
0.000660693448,18.0,nan
0.000666806769,18.0,nan
0.000672976656,18.0,nan
0.000679203633,18.0,nan
0.000685488226,18.0,nan
0.000691830971,18.0,nan
0.000698232404,18.0,nan
0.000704693069,18.0,nan
0.000711213514,17.0,nan
0.000717794291,17.0,nan
0.00072443596,17.0,nan
0.000731139083,17.0,nan
0.00073790423,17.0,nan
0.000744731974,17.0,nan
0.000751622894,17.0,nan
0.000758577575,17.0,nan
0.000765596607,17.0,nan
0.000772680585,17.0,nan
0.000779830111,17.0,nan
0.00078704579,17.0,nan
0.000794328235,17.0,nan
0.000801678063,17.0,nan
0.000809095899,17.0,nan
0.000816582371,17.0,nan
0.000824138115,17.0,nan
0.000831763771,17.0,nan
0.000839459987,17.0,nan
0.000847227414,17.0,nan
0.000855066713,17.0,nan
0.000862978548,17.0,nan
0.00087096359,16.0,nan
0.000879022517,16.0,nan
0.000887156012,16.0,nan
0.000895364766,16.0,nan
0.000903649474,16.0,nan
0.000912010839,16.0,nan
0.000920449572,16.0,nan
0.000928966387,16.0,nan
0.000937562007,16.0,nan
0.000946237161,16.0,nan
0.000954992586,16.0,nan
0.000963829024,16.0,nan
0.000972747224,16.0,nan
0.000981747943,16.0,nan
0.000990831945,16.0,nan
0.001,16.0,nan
0.00100925289,16.0,nan
0.00101859139,16.0,nan
0.0010280163,16.0,nan
0.00103752842,16.0,nan
0.00104712855,16.0,nan
0.00105681751,16.0,nan
0.00106659612,16.0,nan
0.00107646521,16.0,nan
0.00108642562,15.0,nan
0.0010964782,15.0,nan
0.00110662378,15.0,nan
0.00111686325,15.0,nan
0.00112719746,15.0,nan
0.00113762729,14.0,nan
0.00114815362,14.0,nan
0.00115877736,14.0,nan
0.00116949939,14.0,100.0
0.00118032064,14.0,68.0
0.00119124201,14.0,68.0
0.00120226443,14.0,68.0
0.00121338885,14.0,68.0
0.0012246162,14.0,68.0
0.00123594743,14.0,68.0
0.00124738351,14.0,68.0
0.00125892541,14.0,68.0
0.00127057411,14.0,67.0
0.00128233058,14.0,65.0
0.00129419584,14.0,65.0
0.00130617089,13.0,65.0
0.00131825674,13.0,65.0
0.00133045442,13.0,65.0
0.00134276496,13.0,65.0
0.00135518941,13.0,64.0
0.00136772883,13.0,64.0
0.00138038426,13.0,64.0
0.0013931568,13.0,62.0
0.00140604752,13.0,62.0
0.00141905752,13.0,62.0
0.0014321879,13.0,62.0
0.00144543977,13.0,61.0
0.00145881426,13.0,60.0
0.0014723125,13.0,60.0
0.00148593564,13.0,60.0
0.00149968484,13.0,60.0
0.00151356125,13.0,60.0
0.00152756606,13.0,60.0
0.00154170045,13.0,60.0
0.00155596563,13.0,57.0
0.0015703628,13.0,57.0
0.00158489319,13.0,57.0
0.00159955803,13.0,57.0
0.00161435856,13.0,57.0
0.00162929603,13.0,57.0
0.00164437172,13.0,57.0
0.00165958691,13.0,57.0
0.00167494288,13.0,57.0
0.00169044093,13.0,57.0
0.00170608239,13.0,57.0
0.00172186857,12.0,53.0
0.00173780083,12.0,53.0
0.0017538805,12.0,53.0
0.00177010896,12.0,53.0
0.00178648757,12.0,53.0
0.00180301774,12.0,53.0
0.00181970086,12.0,53.0
0.00183653834,12.0,53.0
0.00185353162,12.0,53.0
0.00187068214,12.0,53.0
0.00188799135,12.0,53.0
0.00190546072,12.0,52.0
0.00192309173,12.0,52.0
0.00194088588,12.0,52.0
0.00195884467,12.0,52.0
0.00197696964,12.0,52.0
0.00199526231,12.0,52.0
0.00201372425,12.0,52.0
0.00203235701,12.0,52.0
0.00205116218,12.0,52.0
0.00207014135,12.0,51.0
0.00208929613,12.0,51.0
0.00210862815,12.0,51.0
0.00212813905,11.0,51.0
0.00214783047,11.0,51.0
0.0021677041,11.0,45.0
0.00218776162,11.0,45.0
0.00220800473,11.0,45.0
0.00222843515,11.0,45.0
0.00224905461,11.0,45.0
0.00226986485,11.0,45.0
0.00229086765,11.0,45.0
0.00231206479,11.0,45.0
0.00233345806,11.0,45.0
0.00235504928,11.0,45.0
0.00237684029,11.0,45.0
0.00239883292,11.0,45.0
0.00242102905,11.0,45.0
0.00244343055,10.0,45.0
0.00246603934,10.0,45.0
0.00248885732,10.0,45.0
0.00251188643,10.0,45.0
0.00253512863,10.0,45.0
0.00255858589,10.0,45.0
0.00258226019,10.0,45.0
0.00260615355,10.0,45.0
0.00263026799,10.0,44.0
0.00265460556,10.0,44.0
0.00267916832,10.0,44.0
0.00270395836,10.0,44.0
0.00272897778,10.0,44.0
0.0027542287,10.0,44.0
0.00277971327,10.0,44.0
0.00280543364,10.0,41.0
0.002831392,10.0,40.0
0.00285759054,10.0,40.0
0.0028840315,10.0,40.0
0.00291071712,10.0,40.0
0.00293764965,10.0,40.0
0.00296483139,10.0,40.0
0.00299226464,10.0,40.0
0.00301995172,10.0,40.0
0.00304789499,10.0,40.0
0.00307609681,10.0,40.0
0.00310455959,10.0,40.0
0.00313328572,10.0,40.0
0.00316227766,10.0,37.0
0.00319153786,10.0,37.0
0.00322106879,10.0,37.0
0.00325087297,10.0,37.0
0.00328095293,10.0,37.0
0.00331131121,10.0,37.0
0.0033419504,10.0,34.0
0.00337287309,9.0,33.0
0.0034040819,9.0,33.0
0.00343557948,9.0,33.0
0.0034673685,9.0,33.0
0.00349945167,9.0,33.0
0.0035318317,9.0,33.0
0.00356451133,9.0,33.0
0.00359749335,9.0,33.0
0.00363078055,9.0,33.0
0.00366437575,9.0,31.0
0.0036982818,9.0,31.0
0.00373250158,9.0,31.0
0.00376703799,9.0,31.0
0.00380189396,9.0,30.0
0.00383707245,9.0,30.0
0.00387257645,9.0,30.0
0.00390840896,9.0,29.0
0.00394457302,9.0,29.0
0.00398107171,9.0,29.0
0.00401790811,9.0,29.0
0.00405508535,9.0,29.0
0.0040926066,9.0,29.0
0.00413047502,9.0,29.0
0.00416869383,9.0,29.0
0.00420726628,9.0,29.0
0.00424619564,9.0,29.0
0.0042854852,9.0,29.0
0.00432513831,9.0,29.0
0.00436515832,9.0,29.0
0.00440554864,9.0,29.0
0.00444631267,9.0,29.0
0.0044874539,9.0,29.0
0.0045289758,9.0,29.0
0.0045708819,9.0,29.0
0.00461317575,8.0,29.0
0.00465586094,8.0,29.0
0.00469894109,8.0,29.0
0.00474241985,8.0,29.0
0.00478630092,8.0,29.0
0.00483058802,8.0,29.0
0.0048752849,8.0,29.0
0.00492039536,8.0,29.0
0.00496592321,8.0,29.0
0.00501187234,8.0,29.0
0.00505824662,8.0,29.0
0.00510505,8.0,29.0
0.00515228645,8.0,29.0
0.00519995997,8.0,29.0
0.0052480746,8.0,29.0
0.00529663444,8.0,29.0
0.00534564359,8.0,29.0
0.00539510623,8.0,29.0
0.00544502653,8.0,29.0
0.00549540874,8.0,29.0
0.00554625713,8.0,29.0
0.00559757601,8.0,29.0
0.00564936975,8.0,29.0
0.00570164272,8.0,29.0
0.00575439937,8.0,29.0
0.00580764418,8.0,29.0
0.00586138165,8.0,28.0
0.00591561634,8.0,28.0
0.00597035287,8.0,28.0
0.00602559586,8.0,28.0
0.00608135001,8.0,24.0
0.00613762005,8.0,24.0
0.00619441075,8.0,24.0
0.00625172693,8.0,24.0
0.00630957344,7.0,24.0
0.00636795521,7.0,24.0
0.00642687717,7.0,23.0
0.00648634434,7.0,23.0
0.00654636174,7.0,23.0
0.00660693448,7.0,23.0
0.00666806769,7.0,23.0
0.00672976656,7.0,23.0
0.00679203633,7.0,23.0
0.00685488226,7.0,23.0
0.00691830971,7.0,23.0
0.00698232404,7.0,23.0
0.00704693069,7.0,23.0
0.00711213514,7.0,23.0
0.00717794291,7.0,23.0
0.0072443596,7.0,23.0
0.00731139083,7.0,23.0
0.0073790423,7.0,23.0
0.00744731974,7.0,22.0
0.00751622894,7.0,22.0
0.00758577575,7.0,22.0
0.00765596607,7.0,22.0
0.00772680585,7.0,22.0
0.00779830111,7.0,21.0
0.0078704579,7.0,21.0
0.00794328235,7.0,21.0
0.00801678063,7.0,21.0
0.00809095899,6.0,21.0
0.00816582371,6.0,21.0
0.00824138115,6.0,20.0
0.00831763771,6.0,20.0
0.00839459987,6.0,20.0
0.00847227414,6.0,20.0
0.00855066713,6.0,20.0
0.00862978548,6.0,19.0
0.0087096359,6.0,19.0
0.00879022517,6.0,19.0
0.00887156012,6.0,19.0
0.00895364766,6.0,19.0
0.00903649474,6.0,19.0
0.00912010839,6.0,18.0
0.00920449572,6.0,18.0
0.00928966387,6.0,18.0
0.00937562007,6.0,18.0
0.00946237161,6.0,18.0
0.00954992586,6.0,18.0
0.00963829024,6.0,17.0
0.00972747224,6.0,17.0
0.00981747943,6.0,17.0
0.00990831945,6.0,17.0
0.01,6.0,17.0
0.0100925289,6.0,17.0
0.0101859139,6.0,17.0
0.010280163,6.0,16.0
0.0103752842,6.0,16.0
0.0104712855,6.0,16.0
0.0105681751,6.0,16.0
0.0106659612,6.0,16.0
0.0107646521,6.0,16.0
0.0108642562,6.0,16.0
0.010964782,6.0,15.0
0.0110662378,6.0,15.0
0.0111686325,6.0,15.0
0.0112719746,6.0,15.0
0.0113762729,6.0,15.0
0.0114815362,6.0,15.0
0.0115877736,6.0,15.0
0.0116949939,6.0,14.0
0.0118032064,6.0,14.0
0.0119124201,6.0,14.0
0.0120226443,6.0,14.0
0.0121338885,6.0,14.0
0.012246162,6.0,14.0
0.0123594743,6.0,14.0
0.0124738351,6.0,14.0
0.0125892541,6.0,13.0
0.0127057411,6.0,13.0
0.0128233058,6.0,13.0
0.0129419584,6.0,13.0
0.0130617089,6.0,13.0
0.0131825674,6.0,13.0
0.0133045442,5.0,13.0
0.0134276496,5.0,13.0
0.0135518941,5.0,12.0
0.0136772883,5.0,12.0
0.0138038426,5.0,12.0
0.013931568,5.0,12.0
0.0140604752,5.0,12.0
0.0141905752,5.0,12.0
0.014321879,5.0,12.0
0.0144543977,5.0,12.0
0.0145881426,5.0,12.0
0.014723125,5.0,12.0
0.0148593564,5.0,11.0
0.0149968484,5.0,11.0
0.0151356125,5.0,11.0
0.0152756606,5.0,11.0
0.0154170045,5.0,11.0
0.0155596563,5.0,11.0
0.015703628,5.0,11.0
0.0158489319,5.0,11.0
0.0159955803,5.0,11.0
0.0161435856,5.0,11.0
0.0162929603,5.0,10.0
0.0164437172,5.0,10.0
0.0165958691,5.0,10.0
0.0167494288,5.0,10.0
0.0169044093,5.0,10.0
0.0170608239,5.0,10.0
0.0172186857,5.0,10.0
0.0173780083,5.0,10.0
0.017538805,5.0,10.0
0.0177010896,5.0,10.0
0.0178648757,5.0,10.0
0.0180301774,5.0,9.0
0.0181970086,5.0,9.0
0.0183653834,5.0,9.0
0.0185353162,5.0,9.0
0.0187068214,5.0,9.0
0.0188799135,5.0,9.0
0.0190546072,5.0,9.0
0.0192309173,5.0,9.0
0.0194088588,5.0,9.0
0.0195884467,5.0,9.0
0.0197696964,5.0,9.0
0.0199526231,5.0,9.0
0.0201372425,5.0,9.0
0.0203235701,5.0,8.0
0.0205116218,5.0,8.0
0.0207014135,5.0,8.0
0.0208929613,5.0,8.0
0.0210862815,5.0,8.0
0.0212813905,5.0,8.0
0.0214783047,5.0,8.0
0.021677041,5.0,8.0
0.0218776162,5.0,8.0
0.0220800473,5.0,8.0
0.0222843515,5.0,8.0
0.0224905461,5.0,8.0
0.0226986485,5.0,8.0
0.0229086765,5.0,8.0
0.0231206479,5.0,7.0
0.0233345806,5.0,7.0
0.0235504928,5.0,7.0
0.0237684029,5.0,7.0
0.0239883292,4.0,7.0
0.0242102905,4.0,7.0
0.0244343055,4.0,7.0
0.0246603934,4.0,7.0
0.0248885732,4.0,7.0
0.0251188643,4.0,7.0
0.0253512863,4.0,7.0
0.0255858589,4.0,7.0
0.0258226019,4.0,7.0
0.0260615355,4.0,7.0
0.0263026799,4.0,7.0
0.0265460556,4.0,7.0
0.0267916832,4.0,6.0
0.0270395836,4.0,6.0
0.0272897778,4.0,6.0
0.027542287,4.0,6.0
0.0277971327,4.0,6.0
0.0280543364,4.0,6.0
0.02831392,4.0,6.0
0.0285759054,4.0,6.0
0.028840315,4.0,6.0
0.0291071712,4.0,6.0
0.0293764965,4.0,6.0
0.0296483139,4.0,6.0
0.0299226464,4.0,6.0
0.0301995172,4.0,6.0
0.0304789499,4.0,6.0
0.0307609681,4.0,6.0
0.0310455959,4.0,6.0
0.0313328572,4.0,6.0
0.0316227766,4.0,6.0
0.0319153786,4.0,5.0
0.0322106879,4.0,5.0
0.0325087297,4.0,5.0
0.0328095293,4.0,5.0
0.0331131121,4.0,5.0
0.033419504,4.0,5.0
0.0337287309,4.0,5.0
0.034040819,3.0,5.0
0.0343557948,3.0,5.0
0.034673685,3.0,5.0
0.0349945167,3.0,5.0
0.035318317,3.0,5.0
0.0356451133,3.0,5.0
0.0359749335,3.0,5.0
0.0363078055,3.0,5.0
0.0366437575,3.0,5.0
0.036982818,3.0,5.0
0.0373250158,3.0,5.0
0.0376703799,3.0,5.0
0.0380189396,3.0,5.0
0.0383707245,3.0,5.0
0.0387257645,3.0,5.0
0.0390840896,3.0,5.0
0.0394457302,3.0,5.0
0.0398107171,3.0,4.0
0.0401790811,3.0,4.0
0.0405508535,3.0,4.0
0.040926066,3.0,4.0
0.0413047502,3.0,4.0
0.0416869383,3.0,4.0
0.0420726628,3.0,4.0
0.0424619564,3.0,4.0
0.042854852,3.0,4.0
0.0432513831,3.0,4.0
0.0436515832,3.0,4.0
0.0440554864,3.0,4.0
0.0444631267,3.0,4.0
0.044874539,3.0,4.0
0.045289758,3.0,4.0
0.045708819,3.0,4.0
0.0461317575,3.0,4.0
0.0465586094,3.0,4.0
0.0469894109,3.0,4.0
0.0474241985,3.0,4.0
0.0478630092,3.0,4.0
0.0483058802,3.0,4.0
0.048752849,3.0,4.0
0.0492039536,3.0,4.0
0.0496592321,3.0,4.0
0.0501187234,3.0,4.0
0.0505824662,3.0,4.0
0.0510505,3.0,4.0
0.0515228645,3.0,4.0
0.0519995997,3.0,3.0
0.052480746,3.0,3.0
0.0529663444,3.0,3.0
0.0534564359,3.0,3.0
0.0539510623,2.0,3.0
0.0544502653,2.0,3.0
0.0549540874,2.0,3.0
0.0554625713,2.0,3.0
0.0559757601,2.0,3.0
0.0564936975,2.0,3.0
0.0570164272,2.0,3.0
0.0575439937,2.0,3.0
0.0580764418,2.0,3.0
0.0586138165,2.0,3.0
0.0591561634,2.0,3.0
0.0597035287,2.0,3.0
0.0602559586,2.0,3.0
0.0608135001,2.0,3.0
0.0613762005,2.0,3.0
0.0619441075,2.0,3.0
0.0625172693,2.0,3.0
0.0630957344,2.0,3.0
0.0636795521,2.0,3.0
0.0642687717,2.0,3.0
0.0648634434,2.0,3.0
0.0654636174,2.0,3.0
0.0660693448,2.0,3.0
0.0666806769,2.0,3.0
0.0672976656,2.0,3.0
0.0679203633,2.0,3.0
0.0685488226,2.0,3.0
0.0691830971,2.0,3.0
0.0698232404,2.0,3.0
0.0704693069,2.0,3.0
0.0711213514,2.0,3.0
0.0717794291,2.0,3.0
0.072443596,2.0,3.0
0.0731139083,2.0,3.0
0.073790423,2.0,3.0
0.0744731974,2.0,3.0
0.0751622894,2.0,3.0
0.0758577575,2.0,2.0
0.0765596607,2.0,2.0
0.0772680585,2.0,2.0
0.0779830111,2.0,2.0
0.078704579,2.0,2.0
0.0794328235,2.0,2.0
0.0801678063,2.0,2.0
0.0809095899,2.0,2.0
0.0816582371,2.0,2.0
0.0824138115,2.0,2.0
0.0831763771,2.0,2.0
0.0839459987,2.0,2.0
0.0847227414,2.0,2.0
0.0855066713,2.0,2.0
0.0862978548,2.0,2.0
0.087096359,2.0,2.0
0.0879022517,2.0,2.0
0.0887156012,2.0,2.0
0.0895364766,2.0,2.0
0.0903649474,2.0,2.0
0.0912010839,2.0,2.0
0.0920449572,2.0,2.0
0.0928966387,2.0,2.0
0.0937562007,2.0,2.0
0.0946237161,2.0,2.0
0.0954992586,2.0,2.0
0.0963829024,2.0,2.0
0.0972747224,2.0,2.0
0.0981747943,2.0,2.0
0.0990831945,2.0,2.0
0.1,2.0,2.0


==> data/maxsize-cnu.csv <==
two-qubit-gate-error,superconducting  0,neutral-atom  1
1e-05,nan,nan
1.00925289e-05,nan,nan
1.01859139e-05,nan,nan
1.0280163e-05,nan,nan
1.03752842e-05,99.0,nan
1.04712855e-05,97.0,nan
1.05681751e-05,97.0,nan
1.06659612e-05,97.0,nan
1.07646521e-05,97.0,nan
1.08642562e-05,97.0,nan
1.0964782e-05,97.0,nan
1.10662378e-05,97.0,nan
1.11686325e-05,97.0,nan
1.12719746e-05,97.0,nan
1.13762729e-05,95.0,nan
1.14815362e-05,95.0,nan
1.15877736e-05,95.0,nan
1.16949939e-05,95.0,nan
1.18032064e-05,95.0,nan
1.19124201e-05,95.0,nan
1.20226443e-05,95.0,nan
1.21338885e-05,95.0,nan
1.2246162e-05,93.0,nan
1.23594743e-05,93.0,nan
1.24738351e-05,93.0,nan
1.25892541e-05,93.0,nan
1.27057411e-05,93.0,nan
1.28233058e-05,93.0,nan
1.29419584e-05,91.0,nan
1.30617089e-05,91.0,nan
1.31825674e-05,91.0,nan
1.33045442e-05,91.0,nan
1.34276496e-05,91.0,nan
1.35518941e-05,91.0,nan
1.36772883e-05,91.0,nan
1.38038426e-05,91.0,nan
1.3931568e-05,91.0,nan
1.40604752e-05,91.0,nan
1.41905752e-05,91.0,nan
1.4321879e-05,91.0,nan
1.44543977e-05,91.0,nan
1.45881426e-05,91.0,nan
1.4723125e-05,91.0,nan
1.48593564e-05,91.0,nan
1.49968484e-05,91.0,nan
1.51356125e-05,91.0,nan
1.52756606e-05,91.0,nan
1.54170045e-05,91.0,nan
1.55596563e-05,89.0,nan
1.5703628e-05,89.0,nan
1.58489319e-05,89.0,nan
1.59955803e-05,89.0,nan
1.61435856e-05,89.0,nan
1.62929603e-05,89.0,nan
1.64437172e-05,89.0,nan
1.65958691e-05,89.0,nan
1.67494288e-05,89.0,nan
1.69044093e-05,89.0,nan
1.70608239e-05,89.0,nan
1.72186857e-05,89.0,nan
1.73780083e-05,89.0,nan
1.7538805e-05,89.0,nan
1.77010896e-05,89.0,nan
1.78648757e-05,89.0,nan
1.80301774e-05,89.0,nan
1.81970086e-05,89.0,nan
1.83653834e-05,89.0,nan
1.85353162e-05,89.0,nan
1.87068214e-05,89.0,nan
1.88799135e-05,89.0,nan
1.90546072e-05,89.0,nan
1.92309173e-05,83.0,nan
1.94088588e-05,83.0,nan
1.95884467e-05,83.0,nan
1.97696964e-05,83.0,nan
1.99526231e-05,83.0,nan
2.01372425e-05,83.0,nan
2.03235701e-05,83.0,nan
2.05116218e-05,83.0,nan
2.07014135e-05,83.0,nan
2.08929613e-05,83.0,nan
2.10862815e-05,83.0,nan
2.12813905e-05,83.0,nan
2.14783047e-05,83.0,nan
2.1677041e-05,83.0,nan
2.18776162e-05,83.0,nan
2.20800473e-05,83.0,nan
2.22843515e-05,83.0,nan
2.24905461e-05,83.0,nan
2.26986485e-05,83.0,nan
2.29086765e-05,83.0,nan
2.31206479e-05,83.0,nan
2.33345806e-05,83.0,nan
2.35504928e-05,73.0,nan
2.37684029e-05,73.0,nan
2.39883292e-05,73.0,nan
2.42102905e-05,73.0,nan
2.44343055e-05,65.0,nan
2.46603934e-05,65.0,nan
2.48885732e-05,65.0,nan
2.51188643e-05,65.0,nan
2.53512863e-05,65.0,nan
2.55858589e-05,65.0,nan
2.58226019e-05,63.0,nan
2.60615355e-05,63.0,nan
2.63026799e-05,63.0,nan
2.65460556e-05,63.0,nan
2.67916832e-05,63.0,nan
2.70395836e-05,63.0,nan
2.72897778e-05,63.0,nan
2.7542287e-05,63.0,nan
2.77971327e-05,63.0,nan
2.80543364e-05,63.0,nan
2.831392e-05,63.0,nan
2.85759054e-05,63.0,nan
2.8840315e-05,63.0,nan
2.91071712e-05,63.0,nan
2.93764965e-05,63.0,nan
2.96483139e-05,63.0,nan
2.99226464e-05,63.0,nan
3.01995172e-05,63.0,nan
3.04789499e-05,63.0,nan
3.07609681e-05,63.0,nan
3.10455959e-05,63.0,nan
3.13328572e-05,63.0,nan
3.16227766e-05,63.0,nan
3.19153786e-05,63.0,nan
3.22106879e-05,63.0,nan
3.25087297e-05,63.0,nan
3.28095293e-05,63.0,nan
3.31131121e-05,63.0,nan
3.3419504e-05,63.0,nan
3.37287309e-05,63.0,nan
3.4040819e-05,63.0,nan
3.43557948e-05,63.0,nan
3.4673685e-05,59.0,nan
3.49945167e-05,59.0,nan
3.5318317e-05,59.0,nan
3.56451133e-05,59.0,nan
3.59749335e-05,59.0,nan
3.63078055e-05,59.0,nan
3.66437575e-05,59.0,nan
3.6982818e-05,59.0,nan
3.73250158e-05,59.0,nan
3.76703799e-05,59.0,nan
3.80189396e-05,59.0,nan
3.83707245e-05,59.0,nan
3.87257645e-05,59.0,nan
3.90840896e-05,57.0,nan
3.94457302e-05,57.0,nan
3.98107171e-05,57.0,nan
4.01790811e-05,57.0,nan
4.05508535e-05,57.0,nan
4.0926066e-05,57.0,nan
4.13047502e-05,57.0,nan
4.16869383e-05,57.0,nan
4.20726628e-05,57.0,nan
4.24619564e-05,57.0,nan
4.2854852e-05,57.0,nan
4.32513831e-05,57.0,nan
4.36515832e-05,57.0,nan
4.40554864e-05,57.0,nan
4.44631267e-05,57.0,nan
4.4874539e-05,57.0,nan
4.5289758e-05,57.0,nan
4.5708819e-05,57.0,nan
4.61317575e-05,55.0,nan
4.65586094e-05,55.0,nan
4.69894109e-05,55.0,nan
4.74241985e-05,55.0,nan
4.78630092e-05,55.0,nan
4.83058802e-05,55.0,nan
4.8752849e-05,55.0,nan
4.92039536e-05,55.0,nan
4.96592321e-05,55.0,nan
5.01187234e-05,55.0,nan
5.05824662e-05,55.0,nan
5.10505e-05,55.0,nan
5.15228645e-05,55.0,nan
5.19995997e-05,55.0,nan
5.2480746e-05,55.0,nan
5.29663444e-05,55.0,nan
5.34564359e-05,55.0,nan
5.39510623e-05,55.0,nan
5.44502653e-05,49.0,nan
5.49540874e-05,49.0,nan
5.54625713e-05,49.0,nan
5.59757601e-05,49.0,nan
5.64936975e-05,49.0,nan
5.70164272e-05,49.0,nan
5.75439937e-05,45.0,nan
5.80764418e-05,45.0,nan
5.86138165e-05,45.0,nan
5.91561634e-05,45.0,nan
5.97035287e-05,45.0,nan
6.02559586e-05,45.0,nan
6.08135001e-05,45.0,nan
6.13762005e-05,45.0,nan
6.19441075e-05,45.0,nan
6.25172693e-05,45.0,nan
6.30957344e-05,45.0,nan
6.36795521e-05,45.0,nan
6.42687717e-05,45.0,nan
6.48634434e-05,45.0,nan
6.54636174e-05,45.0,nan
6.60693448e-05,45.0,nan
6.66806769e-05,43.0,nan
6.72976656e-05,43.0,nan
6.79203633e-05,43.0,nan
6.85488226e-05,43.0,nan
6.91830971e-05,43.0,nan
6.98232404e-05,43.0,nan
7.04693069e-05,43.0,nan
7.11213514e-05,43.0,nan
7.17794291e-05,43.0,nan
7.2443596e-05,43.0,nan
7.31139083e-05,43.0,nan
7.3790423e-05,43.0,nan
7.44731974e-05,43.0,nan
7.51622894e-05,43.0,nan
7.58577575e-05,43.0,nan
7.65596607e-05,43.0,nan
7.72680585e-05,43.0,nan
7.79830111e-05,43.0,nan
7.8704579e-05,43.0,nan
7.94328235e-05,43.0,nan
8.01678063e-05,43.0,nan
8.09095899e-05,43.0,nan
8.16582371e-05,43.0,nan
8.24138115e-05,43.0,nan
8.31763771e-05,43.0,nan
8.39459987e-05,43.0,nan
8.47227414e-05,43.0,nan
8.55066713e-05,43.0,nan
8.62978548e-05,43.0,nan
8.7096359e-05,43.0,nan
8.79022517e-05,43.0,nan
8.87156012e-05,43.0,nan
8.95364766e-05,37.0,nan
9.03649474e-05,37.0,nan
9.12010839e-05,37.0,nan
9.20449572e-05,37.0,nan
9.28966387e-05,37.0,nan
9.37562007e-05,37.0,nan
9.46237161e-05,37.0,nan
9.54992586e-05,37.0,nan
9.63829024e-05,37.0,nan
9.72747224e-05,37.0,nan
9.81747943e-05,37.0,nan
9.90831945e-05,37.0,nan
0.0001,37.0,nan
0.000100925289,37.0,nan
0.000101859139,37.0,nan
0.00010280163,37.0,nan
0.000103752842,37.0,nan
0.000104712855,37.0,nan
0.000105681751,37.0,nan
0.000106659612,37.0,nan
0.000107646521,37.0,nan
0.000108642562,37.0,nan
0.00010964782,37.0,nan
0.000110662378,37.0,nan
0.000111686325,37.0,nan
0.000112719746,37.0,nan
0.000113762729,31.0,nan
0.000114815362,31.0,nan
0.000115877736,31.0,nan
0.000116949939,31.0,nan
0.000118032064,29.0,nan
0.000119124201,29.0,nan
0.000120226443,29.0,nan
0.000121338885,29.0,nan
0.00012246162,29.0,nan
0.000123594743,29.0,nan
0.000124738351,29.0,nan
0.000125892541,29.0,nan
0.000127057411,29.0,nan
0.000128233058,29.0,nan
0.000129419584,29.0,nan
0.000130617089,29.0,nan
0.000131825674,29.0,nan
0.000133045442,29.0,nan
0.000134276496,29.0,nan
0.000135518941,29.0,nan
0.000136772883,29.0,nan
0.000138038426,29.0,nan
0.00013931568,29.0,nan
0.000140604752,29.0,nan
0.000141905752,29.0,nan
0.00014321879,29.0,nan
0.000144543977,29.0,nan
0.000145881426,29.0,nan
0.00014723125,29.0,nan
0.000148593564,29.0,nan
0.000149968484,29.0,nan
0.000151356125,29.0,nan
0.000152756606,29.0,nan
0.000154170045,29.0,nan
0.000155596563,29.0,nan
0.00015703628,29.0,nan
0.000158489319,29.0,nan
0.000159955803,29.0,nan
0.000161435856,29.0,nan
0.000162929603,29.0,nan
0.000164437172,29.0,nan
0.000165958691,29.0,nan
0.000167494288,29.0,nan
0.000169044093,29.0,nan
0.000170608239,29.0,nan
0.000172186857,29.0,nan
0.000173780083,29.0,nan
0.00017538805,29.0,nan
0.000177010896,29.0,nan
0.000178648757,29.0,nan
0.000180301774,29.0,nan
0.000181970086,25.0,nan
0.000183653834,25.0,nan
0.000185353162,25.0,nan
0.000187068214,25.0,nan
0.000188799135,25.0,nan
0.000190546072,21.0,nan
0.000192309173,21.0,nan
0.000194088588,21.0,nan
0.000195884467,21.0,nan
0.000197696964,21.0,nan
0.000199526231,21.0,nan
0.000201372425,21.0,nan
0.000203235701,21.0,nan
0.000205116218,21.0,nan
0.000207014135,21.0,nan
0.000208929613,21.0,nan
0.000210862815,21.0,nan
0.000212813905,21.0,nan
0.000214783047,21.0,nan
0.00021677041,21.0,nan
0.000218776162,21.0,nan
0.000220800473,21.0,nan
0.000222843515,21.0,nan
0.000224905461,21.0,nan
0.000226986485,21.0,nan
0.000229086765,21.0,nan
0.000231206479,21.0,nan
0.000233345806,21.0,nan
0.000235504928,21.0,nan
0.000237684029,21.0,nan
0.000239883292,21.0,nan
0.000242102905,17.0,nan
0.000244343055,17.0,nan
0.000246603934,17.0,nan
0.000248885732,17.0,nan
0.000251188643,17.0,nan
0.000253512863,17.0,nan
0.000255858589,17.0,nan
0.000258226019,17.0,99.0
0.000260615355,15.0,97.0
0.000263026799,15.0,97.0
0.000265460556,15.0,97.0
0.000267916832,15.0,97.0
0.000270395836,15.0,97.0
0.000272897778,15.0,97.0
0.00027542287,15.0,97.0
0.000277971327,15.0,95.0
0.000280543364,15.0,95.0
0.0002831392,15.0,95.0
0.000285759054,15.0,95.0
0.00028840315,15.0,95.0
0.000291071712,15.0,95.0
0.000293764965,15.0,95.0
0.000296483139,15.0,95.0
0.000299226464,15.0,95.0
0.000301995172,15.0,95.0
0.000304789499,15.0,95.0
0.000307609681,15.0,95.0
0.000310455959,15.0,95.0
0.000313328572,15.0,95.0
0.000316227766,15.0,95.0
0.000319153786,15.0,95.0
0.000322106879,15.0,95.0
0.000325087297,15.0,95.0
0.000328095293,15.0,91.0
0.000331131121,15.0,91.0
0.00033419504,15.0,91.0
0.000337287309,15.0,91.0
0.00034040819,15.0,91.0
0.000343557948,15.0,91.0
0.00034673685,15.0,91.0
0.000349945167,15.0,91.0
0.00035318317,15.0,91.0
0.000356451133,15.0,91.0
0.000359749335,15.0,91.0
0.000363078055,15.0,91.0
0.000366437575,15.0,83.0
0.00036982818,15.0,83.0
0.000373250158,15.0,83.0
0.000376703799,15.0,83.0
0.000380189396,15.0,81.0
0.000383707245,15.0,81.0
0.000387257645,15.0,81.0
0.000390840896,15.0,79.0
0.000394457302,15.0,79.0
0.000398107171,15.0,79.0
0.000401790811,15.0,79.0
0.000405508535,15.0,79.0
0.00040926066,15.0,75.0
0.000413047502,15.0,75.0
0.000416869383,15.0,75.0
0.000420726628,15.0,75.0
0.000424619564,13.0,71.0
0.00042854852,13.0,71.0
0.000432513831,13.0,71.0
0.000436515832,11.0,71.0
0.000440554864,11.0,71.0
0.000444631267,11.0,71.0
0.00044874539,11.0,71.0
0.00045289758,11.0,71.0
0.00045708819,11.0,71.0
0.000461317575,11.0,71.0
0.000465586094,11.0,69.0
0.000469894109,11.0,65.0
0.000474241985,11.0,65.0
0.000478630092,11.0,65.0
0.000483058802,11.0,65.0
0.00048752849,11.0,65.0
0.000492039536,11.0,65.0
0.000496592321,11.0,65.0
0.000501187234,11.0,65.0
0.000505824662,11.0,65.0
0.000510505,11.0,65.0
0.000515228645,9.0,63.0
0.000519995997,9.0,63.0
0.00052480746,9.0,63.0
0.000529663444,9.0,63.0
0.000534564359,9.0,61.0
0.000539510623,9.0,61.0
0.000544502653,9.0,59.0
0.000549540874,9.0,59.0
0.000554625713,9.0,59.0
0.000559757601,9.0,59.0
0.000564936975,9.0,59.0
0.000570164272,9.0,59.0
0.000575439937,9.0,59.0
0.000580764418,9.0,59.0
0.000586138165,9.0,59.0
0.000591561634,9.0,59.0
0.000597035287,9.0,59.0
0.000602559586,9.0,59.0
0.000608135001,9.0,59.0
0.000613762005,9.0,59.0
0.000619441075,9.0,55.0
0.000625172693,9.0,55.0
0.000630957344,9.0,55.0
0.000636795521,9.0,55.0
0.000642687717,9.0,53.0
0.000648634434,9.0,53.0
0.000654636174,9.0,53.0
0.000660693448,9.0,53.0
0.000666806769,9.0,49.0
0.000672976656,9.0,49.0
0.000679203633,9.0,49.0
0.000685488226,9.0,49.0
0.000691830971,9.0,49.0
0.000698232404,9.0,49.0
0.000704693069,9.0,47.0
0.000711213514,9.0,47.0
0.000717794291,9.0,47.0
0.00072443596,9.0,47.0
0.000731139083,9.0,47.0
0.00073790423,9.0,47.0
0.000744731974,7.0,47.0
0.000751622894,7.0,47.0
0.000758577575,7.0,47.0
0.000765596607,7.0,43.0
0.000772680585,7.0,43.0
0.000779830111,7.0,43.0
0.00078704579,7.0,43.0
0.000794328235,7.0,43.0
0.000801678063,7.0,43.0
0.000809095899,7.0,43.0
0.000816582371,7.0,43.0
0.000824138115,7.0,43.0
0.000831763771,7.0,43.0
0.000839459987,7.0,43.0
0.000847227414,7.0,43.0
0.000855066713,7.0,43.0
0.000862978548,7.0,41.0
0.00087096359,7.0,41.0
0.000879022517,7.0,41.0
0.000887156012,7.0,41.0
0.000895364766,7.0,41.0
0.000903649474,7.0,41.0
0.000912010839,7.0,37.0
0.000920449572,7.0,37.0
0.000928966387,7.0,37.0
0.000937562007,7.0,37.0
0.000946237161,7.0,37.0
0.000954992586,7.0,37.0
0.000963829024,7.0,37.0
0.000972747224,7.0,37.0
0.000981747943,7.0,37.0
0.000990831945,7.0,37.0
0.001,7.0,37.0
0.00100925289,7.0,33.0
0.00101859139,7.0,33.0
0.0010280163,7.0,33.0
0.00103752842,7.0,33.0
0.00104712855,7.0,33.0
0.00105681751,7.0,33.0
0.00106659612,7.0,33.0
0.00107646521,7.0,33.0
0.00108642562,7.0,33.0
0.0010964782,7.0,29.0
0.00110662378,7.0,29.0
0.00111686325,7.0,29.0
0.00112719746,7.0,29.0
0.00113762729,7.0,29.0
0.00114815362,7.0,29.0
0.00115877736,7.0,29.0
0.00116949939,7.0,29.0
0.00118032064,7.0,29.0
0.00119124201,7.0,29.0
0.00120226443,7.0,29.0
0.00121338885,7.0,29.0
0.0012246162,7.0,29.0
0.00123594743,7.0,29.0
0.00124738351,7.0,29.0
0.00125892541,7.0,29.0
0.00127057411,7.0,29.0
0.00128233058,7.0,29.0
0.00129419584,7.0,29.0
0.00130617089,7.0,27.0
0.00131825674,7.0,27.0
0.00133045442,7.0,27.0
0.00134276496,7.0,27.0
0.00135518941,7.0,27.0
0.00136772883,7.0,27.0
0.00138038426,7.0,27.0
0.0013931568,7.0,27.0
0.00140604752,7.0,27.0
0.00141905752,7.0,25.0
0.0014321879,7.0,25.0
0.00144543977,7.0,25.0
0.00145881426,7.0,25.0
0.0014723125,5.0,25.0
0.00148593564,5.0,25.0
0.00149968484,5.0,25.0
0.00151356125,5.0,25.0
0.00152756606,5.0,25.0
0.00154170045,5.0,23.0
0.00155596563,5.0,23.0
0.0015703628,5.0,23.0
0.00158489319,5.0,23.0
0.00159955803,5.0,23.0
0.00161435856,5.0,23.0
0.00162929603,5.0,23.0
0.00164437172,5.0,23.0
0.00165958691,5.0,23.0
0.00167494288,5.0,23.0
0.00169044093,5.0,21.0
0.00170608239,5.0,21.0
0.00172186857,5.0,21.0
0.00173780083,5.0,21.0
0.0017538805,5.0,21.0
0.00177010896,5.0,21.0
0.00178648757,5.0,21.0
0.00180301774,5.0,21.0
0.00181970086,5.0,21.0
0.00183653834,5.0,21.0
0.00185353162,5.0,17.0
0.00187068214,5.0,17.0
0.00188799135,5.0,17.0
0.00190546072,5.0,17.0
0.00192309173,5.0,17.0
0.00194088588,5.0,17.0
0.00195884467,5.0,17.0
0.00197696964,5.0,17.0
0.00199526231,5.0,17.0
0.00201372425,5.0,17.0
0.00203235701,5.0,17.0
0.00205116218,5.0,17.0
0.00207014135,5.0,17.0
0.00208929613,5.0,17.0
0.00210862815,5.0,17.0
0.00212813905,5.0,17.0
0.00214783047,5.0,17.0
0.0021677041,5.0,17.0
0.00218776162,5.0,17.0
0.00220800473,5.0,17.0
0.00222843515,5.0,17.0
0.00224905461,5.0,17.0
0.00226986485,5.0,17.0
0.00229086765,5.0,17.0
0.00231206479,5.0,17.0
0.00233345806,5.0,17.0
0.00235504928,5.0,15.0
0.00237684029,5.0,15.0
0.00239883292,5.0,15.0
0.00242102905,5.0,15.0
0.00244343055,5.0,15.0
0.00246603934,5.0,15.0
0.00248885732,5.0,15.0
0.00251188643,3.0,15.0
0.00253512863,3.0,15.0
0.00255858589,3.0,15.0
0.00258226019,3.0,15.0
0.00260615355,3.0,15.0
0.00263026799,3.0,15.0
0.00265460556,3.0,15.0
0.00267916832,3.0,15.0
0.00270395836,3.0,13.0
0.00272897778,3.0,13.0
0.0027542287,3.0,13.0
0.00277971327,3.0,13.0
0.00280543364,3.0,13.0
0.002831392,3.0,13.0
0.00285759054,3.0,13.0
0.0028840315,3.0,13.0
0.00291071712,3.0,13.0
0.00293764965,3.0,13.0
0.00296483139,3.0,13.0
0.00299226464,3.0,13.0
0.00301995172,3.0,13.0
0.00304789499,3.0,13.0
0.00307609681,3.0,13.0
0.00310455959,3.0,13.0
0.00313328572,3.0,13.0
0.00316227766,3.0,13.0
0.00319153786,3.0,11.0
0.00322106879,3.0,11.0
0.00325087297,3.0,11.0
0.00328095293,3.0,11.0
0.00331131121,3.0,11.0
0.0033419504,3.0,11.0
0.00337287309,3.0,11.0
0.0034040819,3.0,11.0
0.00343557948,3.0,11.0
0.0034673685,3.0,11.0
0.00349945167,3.0,11.0
0.0035318317,3.0,11.0
0.00356451133,3.0,11.0
0.00359749335,3.0,11.0
0.00363078055,3.0,11.0
0.00366437575,3.0,11.0
0.0036982818,3.0,11.0
0.00373250158,3.0,11.0
0.00376703799,3.0,11.0
0.00380189396,3.0,11.0
0.00383707245,3.0,11.0
0.00387257645,3.0,11.0
0.00390840896,3.0,9.0
0.00394457302,3.0,9.0
0.00398107171,3.0,9.0
0.00401790811,3.0,9.0
0.00405508535,3.0,9.0
0.0040926066,3.0,9.0
0.00413047502,3.0,9.0
0.00416869383,3.0,9.0
0.00420726628,3.0,9.0
0.00424619564,3.0,9.0
0.0042854852,3.0,9.0
0.00432513831,3.0,9.0
0.00436515832,3.0,9.0
0.00440554864,3.0,9.0
0.00444631267,3.0,9.0
0.0044874539,3.0,9.0
0.0045289758,3.0,9.0
0.0045708819,3.0,9.0
0.00461317575,3.0,9.0
0.00465586094,3.0,9.0
0.00469894109,3.0,9.0
0.00474241985,3.0,9.0
0.00478630092,3.0,9.0
0.00483058802,3.0,9.0
0.0048752849,3.0,9.0
0.00492039536,3.0,9.0
0.00496592321,3.0,9.0
0.00501187234,3.0,7.0
0.00505824662,3.0,7.0
0.00510505,3.0,7.0
0.00515228645,3.0,7.0
0.00519995997,3.0,7.0
0.0052480746,3.0,7.0
0.00529663444,3.0,7.0
0.00534564359,3.0,7.0
0.00539510623,3.0,7.0
0.00544502653,3.0,7.0
0.00549540874,3.0,7.0
0.00554625713,3.0,7.0
0.00559757601,3.0,7.0
0.00564936975,3.0,7.0
0.00570164272,3.0,7.0
0.00575439937,3.0,7.0
0.00580764418,3.0,7.0
0.00586138165,3.0,7.0
0.00591561634,3.0,7.0
0.00597035287,3.0,7.0
0.00602559586,3.0,7.0
0.00608135001,3.0,7.0
0.00613762005,3.0,7.0
0.00619441075,3.0,7.0
0.00625172693,3.0,7.0
0.00630957344,3.0,7.0
0.00636795521,3.0,7.0
0.00642687717,3.0,7.0
0.00648634434,3.0,7.0
0.00654636174,3.0,7.0
0.00660693448,3.0,7.0
0.00666806769,3.0,7.0
0.00672976656,3.0,7.0
0.00679203633,3.0,7.0
0.00685488226,3.0,7.0
0.00691830971,3.0,7.0
0.00698232404,3.0,5.0
0.00704693069,3.0,5.0
0.00711213514,3.0,5.0
0.00717794291,3.0,5.0
0.0072443596,3.0,5.0
0.00731139083,3.0,5.0
0.0073790423,3.0,5.0
0.00744731974,3.0,5.0
0.00751622894,3.0,5.0
0.00758577575,3.0,5.0
0.00765596607,3.0,5.0
0.00772680585,3.0,5.0
0.00779830111,3.0,5.0
0.0078704579,3.0,5.0
0.00794328235,3.0,5.0
0.00801678063,3.0,5.0
0.00809095899,3.0,5.0
0.00816582371,3.0,5.0
0.00824138115,3.0,5.0
0.00831763771,3.0,5.0
0.00839459987,3.0,5.0
0.00847227414,3.0,5.0
0.00855066713,3.0,5.0
0.00862978548,3.0,5.0
0.0087096359,3.0,5.0
0.00879022517,3.0,5.0
0.00887156012,3.0,5.0
0.00895364766,3.0,5.0
0.00903649474,3.0,5.0
0.00912010839,3.0,5.0
0.00920449572,3.0,5.0
0.00928966387,3.0,5.0
0.00937562007,3.0,5.0
0.00946237161,3.0,5.0
0.00954992586,3.0,5.0
0.00963829024,3.0,5.0
0.00972747224,3.0,5.0
0.00981747943,3.0,5.0
0.00990831945,3.0,5.0
0.01,3.0,5.0
0.0100925289,3.0,5.0
0.0101859139,3.0,5.0
0.010280163,3.0,5.0
0.0103752842,3.0,5.0
0.0104712855,3.0,5.0
0.0105681751,3.0,5.0
0.0106659612,3.0,5.0
0.0107646521,3.0,5.0
0.0108642562,3.0,5.0
0.010964782,3.0,5.0
0.0110662378,nan,5.0
0.0111686325,nan,5.0
0.0112719746,nan,5.0
0.0113762729,nan,5.0
0.0114815362,nan,5.0
0.0115877736,nan,3.0
0.0116949939,nan,3.0
0.0118032064,nan,3.0
0.0119124201,nan,3.0
0.0120226443,nan,3.0
0.0121338885,nan,3.0
0.012246162,nan,3.0
0.0123594743,nan,3.0
0.0124738351,nan,3.0
0.0125892541,nan,3.0
0.0127057411,nan,3.0
0.0128233058,nan,3.0
0.0129419584,nan,3.0
0.0130617089,nan,3.0
0.0131825674,nan,3.0
0.0133045442,nan,3.0
0.0134276496,nan,3.0
0.0135518941,nan,3.0
0.0136772883,nan,3.0
0.0138038426,nan,3.0
0.013931568,nan,3.0
0.0140604752,nan,3.0
0.0141905752,nan,3.0
0.014321879,nan,3.0
0.0144543977,nan,3.0
0.0145881426,nan,3.0
0.014723125,nan,3.0
0.0148593564,nan,3.0
0.0149968484,nan,3.0
0.0151356125,nan,3.0
0.0152756606,nan,3.0
0.0154170045,nan,3.0
0.0155596563,nan,3.0
0.015703628,nan,3.0
0.0158489319,nan,3.0
0.0159955803,nan,3.0
0.0161435856,nan,3.0
0.0162929603,nan,3.0
0.0164437172,nan,3.0
0.0165958691,nan,3.0
0.0167494288,nan,3.0
0.0169044093,nan,3.0
0.0170608239,nan,3.0
0.0172186857,nan,3.0
0.0173780083,nan,3.0
0.017538805,nan,3.0
0.0177010896,nan,3.0
0.0178648757,nan,3.0
0.0180301774,nan,3.0
0.0181970086,nan,3.0
0.0183653834,nan,3.0
0.0185353162,nan,3.0
0.0187068214,nan,3.0
0.0188799135,nan,3.0
0.0190546072,nan,3.0
0.0192309173,nan,3.0
0.0194088588,nan,3.0
0.0195884467,nan,3.0
0.0197696964,nan,3.0
0.0199526231,nan,3.0
0.0201372425,nan,3.0
0.0203235701,nan,3.0
0.0205116218,nan,3.0
0.0207014135,nan,3.0
0.0208929613,nan,3.0
0.0210862815,nan,3.0
0.0212813905,nan,3.0
0.0214783047,nan,3.0
0.021677041,nan,3.0
0.0218776162,nan,3.0
0.0220800473,nan,3.0
0.0222843515,nan,3.0
0.0224905461,nan,3.0
0.0226986485,nan,3.0
0.0229086765,nan,3.0
0.0231206479,nan,3.0
0.0233345806,nan,3.0
0.0235504928,nan,3.0
0.0237684029,nan,3.0
0.0239883292,nan,3.0
0.0242102905,nan,3.0
0.0244343055,nan,3.0
0.0246603934,nan,3.0
0.0248885732,nan,3.0
0.0251188643,nan,3.0
0.0253512863,nan,3.0
0.0255858589,nan,3.0
0.0258226019,nan,3.0
0.0260615355,nan,3.0
0.0263026799,nan,3.0
0.0265460556,nan,3.0
0.0267916832,nan,3.0
0.0270395836,nan,3.0
0.0272897778,nan,3.0
0.027542287,nan,3.0
0.0277971327,nan,3.0
0.0280543364,nan,3.0
0.02831392,nan,3.0
0.0285759054,nan,3.0
0.028840315,nan,3.0
0.0291071712,nan,3.0
0.0293764965,nan,3.0
0.0296483139,nan,3.0
0.0299226464,nan,3.0
0.0301995172,nan,3.0
0.0304789499,nan,3.0
0.0307609681,nan,3.0
0.0310455959,nan,3.0
0.0313328572,nan,3.0
0.0316227766,nan,3.0
0.0319153786,nan,3.0
0.0322106879,nan,3.0
0.0325087297,nan,3.0
0.0328095293,nan,3.0
0.0331131121,nan,3.0
0.033419504,nan,nan
0.0337287309,nan,nan
0.034040819,nan,nan
0.0343557948,nan,nan
0.034673685,nan,nan
0.0349945167,nan,nan
0.035318317,nan,nan
0.0356451133,nan,nan
0.0359749335,nan,nan
0.0363078055,nan,nan
0.0366437575,nan,nan
0.036982818,nan,nan
0.0373250158,nan,nan
0.0376703799,nan,nan
0.0380189396,nan,nan
0.0383707245,nan,nan
0.0387257645,nan,nan
0.0390840896,nan,nan
0.0394457302,nan,nan
0.0398107171,nan,nan
0.0401790811,nan,nan
0.0405508535,nan,nan
0.040926066,nan,nan
0.0413047502,nan,nan
0.0416869383,nan,nan
0.0420726628,nan,nan
0.0424619564,nan,nan
0.042854852,nan,nan
0.0432513831,nan,nan
0.0436515832,nan,nan
0.0440554864,nan,nan
0.0444631267,nan,nan
0.044874539,nan,nan
0.045289758,nan,nan
0.045708819,nan,nan
0.0461317575,nan,nan
0.0465586094,nan,nan
0.0469894109,nan,nan
0.0474241985,nan,nan
0.0478630092,nan,nan
0.0483058802,nan,nan
0.048752849,nan,nan
0.0492039536,nan,nan
0.0496592321,nan,nan
0.0501187234,nan,nan
0.0505824662,nan,nan
0.0510505,nan,nan
0.0515228645,nan,nan
0.0519995997,nan,nan
0.052480746,nan,nan
0.0529663444,nan,nan
0.0534564359,nan,nan
0.0539510623,nan,nan
0.0544502653,nan,nan
0.0549540874,nan,nan
0.0554625713,nan,nan
0.0559757601,nan,nan
0.0564936975,nan,nan
0.0570164272,nan,nan
0.0575439937,nan,nan
0.0580764418,nan,nan
0.0586138165,nan,nan
0.0591561634,nan,nan
0.0597035287,nan,nan
0.0602559586,nan,nan
0.0608135001,nan,nan
0.0613762005,nan,nan
0.0619441075,nan,nan
0.0625172693,nan,nan
0.0630957344,nan,nan
0.0636795521,nan,nan
0.0642687717,nan,nan
0.0648634434,nan,nan
0.0654636174,nan,nan
0.0660693448,nan,nan
0.0666806769,nan,nan
0.0672976656,nan,nan
0.0679203633,nan,nan
0.0685488226,nan,nan
0.0691830971,nan,nan
0.0698232404,nan,nan
0.0704693069,nan,nan
0.0711213514,nan,nan
0.0717794291,nan,nan
0.072443596,nan,nan
0.0731139083,nan,nan
0.073790423,nan,nan
0.0744731974,nan,nan
0.0751622894,nan,nan
0.0758577575,nan,nan
0.0765596607,nan,nan
0.0772680585,nan,nan
0.0779830111,nan,nan
0.078704579,nan,nan
0.0794328235,nan,nan
0.0801678063,nan,nan
0.0809095899,nan,nan
0.0816582371,nan,nan
0.0824138115,nan,nan
0.0831763771,nan,nan
0.0839459987,nan,nan
0.0847227414,nan,nan
0.0855066713,nan,nan
0.0862978548,nan,nan
0.087096359,nan,nan
0.0879022517,nan,nan
0.0887156012,nan,nan
0.0895364766,nan,nan
0.0903649474,nan,nan
0.0912010839,nan,nan
0.0920449572,nan,nan
0.0928966387,nan,nan
0.0937562007,nan,nan
0.0946237161,nan,nan
0.0954992586,nan,nan
0.0963829024,nan,nan
0.0972747224,nan,nan
0.0981747943,nan,nan
0.0990831945,nan,nan
0.1,nan,nan


==> data/maxsize-cuccaro.csv <==
two-qubit-gate-error,0,1
1e-05,nan,nan
1.00925289e-05,nan,nan
1.01859139e-05,nan,nan
1.0280163e-05,nan,nan
1.03752842e-05,nan,nan
1.04712855e-05,nan,nan
1.05681751e-05,nan,nan
1.06659612e-05,nan,nan
1.07646521e-05,94.0,nan
1.08642562e-05,86.0,nan
1.0964782e-05,86.0,nan
1.10662378e-05,86.0,nan
1.11686325e-05,86.0,nan
1.12719746e-05,86.0,nan
1.13762729e-05,86.0,nan
1.14815362e-05,82.0,nan
1.15877736e-05,82.0,nan
1.16949939e-05,82.0,nan
1.18032064e-05,82.0,nan
1.19124201e-05,82.0,nan
1.20226443e-05,82.0,nan
1.21338885e-05,82.0,nan
1.2246162e-05,82.0,nan
1.23594743e-05,82.0,nan
1.24738351e-05,82.0,nan
1.25892541e-05,82.0,nan
1.27057411e-05,82.0,nan
1.28233058e-05,82.0,nan
1.29419584e-05,82.0,nan
1.30617089e-05,80.0,nan
1.31825674e-05,80.0,nan
1.33045442e-05,78.0,nan
1.34276496e-05,78.0,nan
1.35518941e-05,78.0,nan
1.36772883e-05,78.0,nan
1.38038426e-05,78.0,nan
1.3931568e-05,78.0,nan
1.40604752e-05,78.0,nan
1.41905752e-05,78.0,nan
1.4321879e-05,78.0,nan
1.44543977e-05,78.0,nan
1.45881426e-05,74.0,nan
1.4723125e-05,74.0,nan
1.48593564e-05,74.0,nan
1.49968484e-05,74.0,nan
1.51356125e-05,74.0,nan
1.52756606e-05,74.0,nan
1.54170045e-05,74.0,nan
1.55596563e-05,74.0,nan
1.5703628e-05,74.0,nan
1.58489319e-05,74.0,nan
1.59955803e-05,74.0,nan
1.61435856e-05,72.0,nan
1.62929603e-05,72.0,nan
1.64437172e-05,70.0,nan
1.65958691e-05,70.0,nan
1.67494288e-05,70.0,nan
1.69044093e-05,70.0,nan
1.70608239e-05,70.0,nan
1.72186857e-05,68.0,nan
1.73780083e-05,68.0,nan
1.7538805e-05,68.0,nan
1.77010896e-05,68.0,nan
1.78648757e-05,68.0,nan
1.80301774e-05,68.0,nan
1.81970086e-05,68.0,nan
1.83653834e-05,68.0,nan
1.85353162e-05,68.0,nan
1.87068214e-05,68.0,nan
1.88799135e-05,68.0,nan
1.90546072e-05,68.0,nan
1.92309173e-05,68.0,nan
1.94088588e-05,68.0,nan
1.95884467e-05,66.0,nan
1.97696964e-05,66.0,nan
1.99526231e-05,66.0,nan
2.01372425e-05,64.0,nan
2.03235701e-05,64.0,nan
2.05116218e-05,64.0,nan
2.07014135e-05,64.0,nan
2.08929613e-05,64.0,nan
2.10862815e-05,64.0,nan
2.12813905e-05,64.0,nan
2.14783047e-05,64.0,nan
2.1677041e-05,60.0,nan
2.18776162e-05,60.0,nan
2.20800473e-05,60.0,nan
2.22843515e-05,60.0,nan
2.24905461e-05,60.0,nan
2.26986485e-05,60.0,nan
2.29086765e-05,60.0,nan
2.31206479e-05,60.0,nan
2.33345806e-05,56.0,nan
2.35504928e-05,56.0,nan
2.37684029e-05,56.0,nan
2.39883292e-05,56.0,nan
2.42102905e-05,56.0,nan
2.44343055e-05,56.0,nan
2.46603934e-05,56.0,nan
2.48885732e-05,56.0,nan
2.51188643e-05,56.0,nan
2.53512863e-05,54.0,nan
2.55858589e-05,54.0,nan
2.58226019e-05,54.0,nan
2.60615355e-05,54.0,nan
2.63026799e-05,54.0,nan
2.65460556e-05,54.0,nan
2.67916832e-05,54.0,nan
2.70395836e-05,54.0,nan
2.72897778e-05,54.0,nan
2.7542287e-05,54.0,nan
2.77971327e-05,54.0,nan
2.80543364e-05,54.0,nan
2.831392e-05,54.0,nan
2.85759054e-05,54.0,nan
2.8840315e-05,54.0,nan
2.91071712e-05,54.0,nan
2.93764965e-05,54.0,nan
2.96483139e-05,52.0,nan
2.99226464e-05,52.0,nan
3.01995172e-05,52.0,nan
3.04789499e-05,50.0,nan
3.07609681e-05,50.0,nan
3.10455959e-05,50.0,nan
3.13328572e-05,50.0,nan
3.16227766e-05,50.0,nan
3.19153786e-05,50.0,nan
3.22106879e-05,50.0,nan
3.25087297e-05,48.0,nan
3.28095293e-05,48.0,nan
3.31131121e-05,48.0,nan
3.3419504e-05,48.0,nan
3.37287309e-05,48.0,nan
3.4040819e-05,48.0,nan
3.43557948e-05,48.0,nan
3.4673685e-05,48.0,nan
3.49945167e-05,48.0,nan
3.5318317e-05,48.0,nan
3.56451133e-05,48.0,nan
3.59749335e-05,48.0,nan
3.63078055e-05,48.0,nan
3.66437575e-05,48.0,nan
3.6982818e-05,46.0,nan
3.73250158e-05,46.0,nan
3.76703799e-05,46.0,nan
3.80189396e-05,46.0,nan
3.83707245e-05,46.0,nan
3.87257645e-05,46.0,nan
3.90840896e-05,46.0,nan
3.94457302e-05,44.0,nan
3.98107171e-05,44.0,nan
4.01790811e-05,44.0,nan
4.05508535e-05,44.0,nan
4.0926066e-05,44.0,nan
4.13047502e-05,44.0,nan
4.16869383e-05,42.0,nan
4.20726628e-05,42.0,nan
4.24619564e-05,42.0,nan
4.2854852e-05,42.0,nan
4.32513831e-05,42.0,nan
4.36515832e-05,42.0,nan
4.40554864e-05,40.0,nan
4.44631267e-05,40.0,nan
4.4874539e-05,40.0,nan
4.5289758e-05,40.0,nan
4.5708819e-05,40.0,nan
4.61317575e-05,38.0,nan
4.65586094e-05,38.0,nan
4.69894109e-05,38.0,nan
4.74241985e-05,38.0,nan
4.78630092e-05,38.0,nan
4.83058802e-05,38.0,nan
4.8752849e-05,38.0,nan
4.92039536e-05,38.0,nan
4.96592321e-05,38.0,nan
5.01187234e-05,38.0,nan
5.05824662e-05,38.0,nan
5.10505e-05,38.0,nan
5.15228645e-05,38.0,nan
5.19995997e-05,38.0,nan
5.2480746e-05,38.0,nan
5.29663444e-05,38.0,nan
5.34564359e-05,38.0,nan
5.39510623e-05,38.0,nan
5.44502653e-05,38.0,nan
5.49540874e-05,36.0,nan
5.54625713e-05,36.0,nan
5.59757601e-05,36.0,nan
5.64936975e-05,36.0,nan
5.70164272e-05,36.0,nan
5.75439937e-05,36.0,nan
5.80764418e-05,36.0,nan
5.86138165e-05,36.0,nan
5.91561634e-05,36.0,nan
5.97035287e-05,36.0,nan
6.02559586e-05,36.0,nan
6.08135001e-05,36.0,nan
6.13762005e-05,36.0,nan
6.19441075e-05,36.0,nan
6.25172693e-05,36.0,nan
6.30957344e-05,36.0,nan
6.36795521e-05,36.0,nan
6.42687717e-05,36.0,nan
6.48634434e-05,36.0,nan
6.54636174e-05,36.0,nan
6.60693448e-05,34.0,nan
6.66806769e-05,34.0,nan
6.72976656e-05,34.0,nan
6.79203633e-05,34.0,nan
6.85488226e-05,32.0,nan
6.91830971e-05,32.0,nan
6.98232404e-05,32.0,nan
7.04693069e-05,32.0,nan
7.11213514e-05,32.0,nan
7.17794291e-05,32.0,nan
7.2443596e-05,32.0,nan
7.31139083e-05,32.0,nan
7.3790423e-05,32.0,nan
7.44731974e-05,32.0,nan
7.51622894e-05,30.0,nan
7.58577575e-05,30.0,nan
7.65596607e-05,30.0,nan
7.72680585e-05,30.0,nan
7.79830111e-05,30.0,nan
7.8704579e-05,30.0,nan
7.94328235e-05,30.0,nan
8.01678063e-05,30.0,nan
8.09095899e-05,30.0,nan
8.16582371e-05,30.0,nan
8.24138115e-05,30.0,nan
8.31763771e-05,30.0,nan
8.39459987e-05,30.0,nan
8.47227414e-05,30.0,nan
8.55066713e-05,30.0,nan
8.62978548e-05,30.0,nan
8.7096359e-05,30.0,nan
8.79022517e-05,30.0,nan
8.87156012e-05,28.0,nan
8.95364766e-05,28.0,nan
9.03649474e-05,28.0,nan
9.12010839e-05,28.0,nan
9.20449572e-05,28.0,nan
9.28966387e-05,28.0,nan
9.37562007e-05,28.0,nan
9.46237161e-05,28.0,nan
9.54992586e-05,28.0,nan
9.63829024e-05,28.0,nan
9.72747224e-05,26.0,nan
9.81747943e-05,26.0,nan
9.90831945e-05,26.0,nan
0.0001,26.0,nan
0.000100925289,26.0,nan
0.000101859139,26.0,nan
0.00010280163,26.0,nan
0.000103752842,26.0,nan
0.000104712855,26.0,nan
0.000105681751,26.0,nan
0.000106659612,26.0,nan
0.000107646521,26.0,nan
0.000108642562,26.0,nan
0.00010964782,26.0,nan
0.000110662378,26.0,nan
0.000111686325,24.0,nan
0.000112719746,24.0,nan
0.000113762729,24.0,nan
0.000114815362,24.0,nan
0.000115877736,24.0,nan
0.000116949939,24.0,nan
0.000118032064,24.0,nan
0.000119124201,24.0,nan
0.000120226443,24.0,nan
0.000121338885,24.0,nan
0.00012246162,24.0,nan
0.000123594743,24.0,nan
0.000124738351,24.0,nan
0.000125892541,24.0,nan
0.000127057411,24.0,nan
0.000128233058,24.0,nan
0.000129419584,24.0,nan
0.000130617089,24.0,nan
0.000131825674,24.0,nan
0.000133045442,24.0,nan
0.000134276496,22.0,nan
0.000135518941,22.0,nan
0.000136772883,22.0,nan
0.000138038426,22.0,nan
0.00013931568,22.0,nan
0.000140604752,22.0,nan
0.000141905752,22.0,nan
0.00014321879,22.0,nan
0.000144543977,22.0,nan
0.000145881426,22.0,nan
0.00014723125,22.0,nan
0.000148593564,22.0,nan
0.000149968484,22.0,nan
0.000151356125,22.0,nan
0.000152756606,22.0,nan
0.000154170045,22.0,nan
0.000155596563,22.0,nan
0.00015703628,22.0,nan
0.000158489319,22.0,nan
0.000159955803,22.0,nan
0.000161435856,20.0,nan
0.000162929603,20.0,nan
0.000164437172,20.0,nan
0.000165958691,20.0,nan
0.000167494288,20.0,nan
0.000169044093,20.0,nan
0.000170608239,20.0,nan
0.000172186857,20.0,nan
0.000173780083,20.0,nan
0.00017538805,20.0,nan
0.000177010896,18.0,nan
0.000178648757,18.0,nan
0.000180301774,18.0,nan
0.000181970086,18.0,nan
0.000183653834,18.0,nan
0.000185353162,18.0,nan
0.000187068214,18.0,nan
0.000188799135,18.0,nan
0.000190546072,18.0,nan
0.000192309173,18.0,nan
0.000194088588,18.0,nan
0.000195884467,18.0,nan
0.000197696964,18.0,nan
0.000199526231,18.0,nan
0.000201372425,18.0,nan
0.000203235701,18.0,nan
0.000205116218,18.0,nan
0.000207014135,18.0,nan
0.000208929613,18.0,nan
0.000210862815,18.0,nan
0.000212813905,16.0,nan
0.000214783047,16.0,nan
0.00021677041,16.0,nan
0.000218776162,16.0,nan
0.000220800473,16.0,nan
0.000222843515,16.0,100.0
0.000224905461,16.0,98.0
0.000226986485,16.0,98.0
0.000229086765,16.0,98.0
0.000231206479,16.0,98.0
0.000233345806,16.0,98.0
0.000235504928,16.0,98.0
0.000237684029,16.0,98.0
0.000239883292,16.0,98.0
0.000242102905,16.0,98.0
0.000244343055,16.0,98.0
0.000246603934,16.0,96.0
0.000248885732,16.0,96.0
0.000251188643,16.0,94.0
0.000253512863,16.0,94.0
0.000255858589,16.0,92.0
0.000258226019,16.0,92.0
0.000260615355,14.0,92.0
0.000263026799,14.0,90.0
0.000265460556,14.0,90.0
0.000267916832,14.0,88.0
0.000270395836,14.0,88.0
0.000272897778,14.0,86.0
0.00027542287,14.0,86.0
0.000277971327,14.0,84.0
0.000280543364,14.0,84.0
0.0002831392,14.0,84.0
0.000285759054,14.0,84.0
0.00028840315,14.0,82.0
0.000291071712,14.0,82.0
0.000293764965,14.0,80.0
0.000296483139,14.0,80.0
0.000299226464,14.0,80.0
0.000301995172,14.0,80.0
0.000304789499,14.0,78.0
0.000307609681,14.0,78.0
0.000310455959,14.0,76.0
0.000313328572,14.0,76.0
0.000316227766,14.0,76.0
0.000319153786,14.0,74.0
0.000322106879,12.0,74.0
0.000325087297,12.0,74.0
0.000328095293,12.0,72.0
0.000331131121,12.0,72.0
0.00033419504,12.0,72.0
0.000337287309,12.0,70.0
0.00034040819,12.0,70.0
0.000343557948,12.0,70.0
0.00034673685,12.0,70.0
0.000349945167,12.0,68.0
0.00035318317,12.0,66.0
0.000356451133,12.0,66.0
0.000359749335,12.0,66.0
0.000363078055,12.0,66.0
0.000366437575,12.0,66.0
0.00036982818,12.0,66.0
0.000373250158,12.0,64.0
0.000376703799,12.0,64.0
0.000380189396,12.0,64.0
0.000383707245,12.0,62.0
0.000387257645,12.0,62.0
0.000390840896,12.0,62.0
0.000394457302,12.0,62.0
0.000398107171,12.0,60.0
0.000401790811,12.0,60.0
0.000405508535,12.0,58.0
0.00040926066,12.0,58.0
0.000413047502,12.0,58.0
0.000416869383,12.0,58.0
0.000420726628,12.0,58.0
0.000424619564,10.0,56.0
0.00042854852,10.0,56.0
0.000432513831,10.0,56.0
0.000436515832,10.0,54.0
0.000440554864,10.0,54.0
0.000444631267,10.0,54.0
0.00044874539,10.0,54.0
0.00045289758,10.0,52.0
0.00045708819,10.0,52.0
0.000461317575,10.0,52.0
0.000465586094,10.0,52.0
0.000469894109,10.0,52.0
0.000474241985,10.0,50.0
0.000478630092,10.0,50.0
0.000483058802,10.0,50.0
0.00048752849,10.0,50.0
0.000492039536,10.0,50.0
0.000496592321,10.0,48.0
0.000501187234,10.0,48.0
0.000505824662,10.0,48.0
0.000510505,10.0,48.0
0.000515228645,10.0,46.0
0.000519995997,10.0,46.0
0.00052480746,10.0,46.0
0.000529663444,10.0,46.0
0.000534564359,10.0,46.0
0.000539510623,10.0,44.0
0.000544502653,10.0,44.0
0.000549540874,10.0,44.0
0.000554625713,10.0,44.0
0.000559757601,10.0,44.0
0.000564936975,10.0,42.0
0.000570164272,10.0,42.0
0.000575439937,10.0,42.0
0.000580764418,10.0,40.0
0.000586138165,10.0,40.0
0.000591561634,10.0,40.0
0.000597035287,10.0,40.0
0.000602559586,10.0,40.0
0.000608135001,10.0,40.0
0.000613762005,10.0,40.0
0.000619441075,10.0,38.0
0.000625172693,10.0,38.0
0.000630957344,10.0,38.0
0.000636795521,10.0,38.0
0.000642687717,10.0,38.0
0.000648634434,10.0,38.0
0.000654636174,10.0,38.0
0.000660693448,10.0,36.0
0.000666806769,10.0,36.0
0.000672976656,10.0,36.0
0.000679203633,10.0,36.0
0.000685488226,10.0,36.0
0.000691830971,10.0,36.0
0.000698232404,10.0,34.0
0.000704693069,10.0,34.0
0.000711213514,8.0,34.0
0.000717794291,8.0,34.0
0.00072443596,8.0,34.0
0.000731139083,8.0,34.0
0.00073790423,8.0,34.0
0.000744731974,8.0,32.0
0.000751622894,8.0,32.0
0.000758577575,8.0,32.0
0.000765596607,8.0,32.0
0.000772680585,8.0,32.0
0.000779830111,8.0,32.0
0.00078704579,8.0,32.0
0.000794328235,8.0,30.0
0.000801678063,8.0,30.0
0.000809095899,8.0,30.0
0.000816582371,8.0,30.0
0.000824138115,8.0,30.0
0.000831763771,8.0,30.0
0.000839459987,8.0,30.0
0.000847227414,8.0,28.0
0.000855066713,8.0,28.0
0.000862978548,8.0,28.0
0.00087096359,8.0,28.0
0.000879022517,8.0,28.0
0.000887156012,8.0,28.0
0.000895364766,8.0,28.0
0.000903649474,8.0,28.0
0.000912010839,8.0,26.0
0.000920449572,8.0,26.0
0.000928966387,8.0,26.0
0.000937562007,8.0,26.0
0.000946237161,8.0,26.0
0.000954992586,8.0,26.0
0.000963829024,8.0,26.0
0.000972747224,8.0,26.0
0.000981747943,8.0,26.0
0.000990831945,8.0,24.0
0.001,8.0,24.0
0.00100925289,8.0,24.0
0.00101859139,6.0,24.0
0.0010280163,6.0,24.0
0.00103752842,6.0,24.0
0.00104712855,6.0,24.0
0.00105681751,6.0,24.0
0.00106659612,6.0,24.0
0.00107646521,6.0,22.0
0.00108642562,6.0,22.0
0.0010964782,6.0,22.0
0.00110662378,6.0,22.0
0.00111686325,6.0,22.0
0.00112719746,6.0,22.0
0.00113762729,6.0,22.0
0.00114815362,6.0,22.0
0.00115877736,6.0,22.0
0.00116949939,6.0,22.0
0.00118032064,6.0,20.0
0.00119124201,6.0,20.0
0.00120226443,6.0,20.0
0.00121338885,6.0,20.0
0.0012246162,6.0,20.0
0.00123594743,6.0,20.0
0.00124738351,6.0,20.0
0.00125892541,6.0,20.0
0.00127057411,6.0,20.0
0.00128233058,6.0,20.0
0.00129419584,6.0,20.0
0.00130617089,6.0,20.0
0.00131825674,6.0,18.0
0.00133045442,6.0,18.0
0.00134276496,6.0,18.0
0.00135518941,6.0,18.0
0.00136772883,6.0,18.0
0.00138038426,6.0,18.0
0.0013931568,6.0,18.0
0.00140604752,6.0,18.0
0.00141905752,6.0,18.0
0.0014321879,6.0,18.0
0.00144543977,6.0,18.0
0.00145881426,6.0,18.0
0.0014723125,6.0,16.0
0.00148593564,6.0,16.0
0.00149968484,6.0,16.0
0.00151356125,6.0,16.0
0.00152756606,6.0,16.0
0.00154170045,6.0,16.0
0.00155596563,6.0,16.0
0.0015703628,6.0,16.0
0.00158489319,6.0,16.0
0.00159955803,6.0,16.0
0.00161435856,6.0,16.0
0.00162929603,6.0,16.0
0.00164437172,6.0,16.0
0.00165958691,6.0,16.0
0.00167494288,6.0,16.0
0.00169044093,6.0,14.0
0.00170608239,6.0,14.0
0.00172186857,6.0,14.0
0.00173780083,6.0,14.0
0.0017538805,6.0,14.0
0.00177010896,6.0,14.0
0.00178648757,6.0,14.0
0.00180301774,6.0,14.0
0.00181970086,6.0,14.0
0.00183653834,6.0,14.0
0.00185353162,6.0,14.0
0.00187068214,6.0,14.0
0.00188799135,6.0,14.0
0.00190546072,4.0,14.0
0.00192309173,4.0,14.0
0.00194088588,4.0,14.0
0.00195884467,4.0,12.0
0.00197696964,4.0,12.0
0.00199526231,4.0,12.0
0.00201372425,4.0,12.0
0.00203235701,4.0,12.0
0.00205116218,4.0,12.0
0.00207014135,4.0,12.0
0.00208929613,4.0,12.0
0.00210862815,4.0,12.0
0.00212813905,4.0,12.0
0.00214783047,4.0,12.0
0.0021677041,4.0,12.0
0.00218776162,4.0,12.0
0.00220800473,4.0,12.0
0.00222843515,4.0,12.0
0.00224905461,4.0,12.0
0.00226986485,4.0,12.0
0.00229086765,4.0,12.0
0.00231206479,4.0,12.0
0.00233345806,4.0,12.0
0.00235504928,4.0,10.0
0.00237684029,4.0,10.0
0.00239883292,4.0,10.0
0.00242102905,4.0,10.0
0.00244343055,4.0,10.0
0.00246603934,4.0,10.0
0.00248885732,4.0,10.0
0.00251188643,4.0,10.0
0.00253512863,4.0,10.0
0.00255858589,4.0,10.0
0.00258226019,4.0,10.0
0.00260615355,4.0,10.0
0.00263026799,4.0,10.0
0.00265460556,4.0,10.0
0.00267916832,4.0,10.0
0.00270395836,4.0,10.0
0.00272897778,4.0,10.0
0.0027542287,4.0,10.0
0.00277971327,4.0,10.0
0.00280543364,4.0,10.0
0.002831392,4.0,10.0
0.00285759054,4.0,10.0
0.0028840315,4.0,10.0
0.00291071712,4.0,10.0
0.00293764965,4.0,8.0
0.00296483139,4.0,8.0
0.00299226464,4.0,8.0
0.00301995172,4.0,8.0
0.00304789499,4.0,8.0
0.00307609681,4.0,8.0
0.00310455959,4.0,8.0
0.00313328572,4.0,8.0
0.00316227766,4.0,8.0
0.00319153786,4.0,8.0
0.00322106879,4.0,8.0
0.00325087297,4.0,8.0
0.00328095293,4.0,8.0
0.00331131121,4.0,8.0
0.0033419504,4.0,8.0
0.00337287309,4.0,8.0
0.0034040819,4.0,8.0
0.00343557948,4.0,8.0
0.0034673685,4.0,8.0
0.00349945167,4.0,8.0
0.0035318317,4.0,8.0
0.00356451133,4.0,8.0
0.00359749335,4.0,8.0
0.00363078055,4.0,8.0
0.00366437575,4.0,8.0
0.0036982818,4.0,8.0
0.00373250158,4.0,8.0
0.00376703799,4.0,8.0
0.00380189396,4.0,8.0
0.00383707245,4.0,8.0
0.00387257645,4.0,6.0
0.00390840896,4.0,6.0
0.00394457302,4.0,6.0
0.00398107171,nan,6.0
0.00401790811,nan,6.0
0.00405508535,nan,6.0
0.0040926066,nan,6.0
0.00413047502,nan,6.0
0.00416869383,nan,6.0
0.00420726628,nan,6.0
0.00424619564,nan,6.0
0.0042854852,nan,6.0
0.00432513831,nan,6.0
0.00436515832,nan,6.0
0.00440554864,nan,6.0
0.00444631267,nan,6.0
0.0044874539,nan,6.0
0.0045289758,nan,6.0
0.0045708819,nan,6.0
0.00461317575,nan,6.0
0.00465586094,nan,6.0
0.00469894109,nan,6.0
0.00474241985,nan,6.0
0.00478630092,nan,6.0
0.00483058802,nan,6.0
0.0048752849,nan,6.0
0.00492039536,nan,6.0
0.00496592321,nan,6.0
0.00501187234,nan,6.0
0.00505824662,nan,6.0
0.00510505,nan,6.0
0.00515228645,nan,6.0
0.00519995997,nan,6.0
0.0052480746,nan,6.0
0.00529663444,nan,6.0
0.00534564359,nan,6.0
0.00539510623,nan,6.0
0.00544502653,nan,6.0
0.00549540874,nan,6.0
0.00554625713,nan,6.0
0.00559757601,nan,6.0
0.00564936975,nan,6.0
0.00570164272,nan,6.0
0.00575439937,nan,4.0
0.00580764418,nan,4.0
0.00586138165,nan,4.0
0.00591561634,nan,4.0
0.00597035287,nan,4.0
0.00602559586,nan,4.0
0.00608135001,nan,4.0
0.00613762005,nan,4.0
0.00619441075,nan,4.0
0.00625172693,nan,4.0
0.00630957344,nan,4.0
0.00636795521,nan,4.0
0.00642687717,nan,4.0
0.00648634434,nan,4.0
0.00654636174,nan,4.0
0.00660693448,nan,4.0
0.00666806769,nan,4.0
0.00672976656,nan,4.0
0.00679203633,nan,4.0
0.00685488226,nan,4.0
0.00691830971,nan,4.0
0.00698232404,nan,4.0
0.00704693069,nan,4.0
0.00711213514,nan,4.0
0.00717794291,nan,4.0
0.0072443596,nan,4.0
0.00731139083,nan,4.0
0.0073790423,nan,4.0
0.00744731974,nan,4.0
0.00751622894,nan,4.0
0.00758577575,nan,4.0
0.00765596607,nan,4.0
0.00772680585,nan,4.0
0.00779830111,nan,4.0
0.0078704579,nan,4.0
0.00794328235,nan,4.0
0.00801678063,nan,4.0
0.00809095899,nan,4.0
0.00816582371,nan,4.0
0.00824138115,nan,4.0
0.00831763771,nan,4.0
0.00839459987,nan,4.0
0.00847227414,nan,4.0
0.00855066713,nan,4.0
0.00862978548,nan,4.0
0.0087096359,nan,4.0
0.00879022517,nan,4.0
0.00887156012,nan,4.0
0.00895364766,nan,4.0
0.00903649474,nan,4.0
0.00912010839,nan,4.0
0.00920449572,nan,4.0
0.00928966387,nan,4.0
0.00937562007,nan,4.0
0.00946237161,nan,4.0
0.00954992586,nan,4.0
0.00963829024,nan,4.0
0.00972747224,nan,4.0
0.00981747943,nan,4.0
0.00990831945,nan,4.0
0.01,nan,4.0
0.0100925289,nan,4.0
0.0101859139,nan,4.0
0.010280163,nan,4.0
0.0103752842,nan,4.0
0.0104712855,nan,4.0
0.0105681751,nan,4.0
0.0106659612,nan,4.0
0.0107646521,nan,4.0
0.0108642562,nan,4.0
0.010964782,nan,4.0
0.0110662378,nan,nan
0.0111686325,nan,nan
0.0112719746,nan,nan
0.0113762729,nan,nan
0.0114815362,nan,nan
0.0115877736,nan,nan
0.0116949939,nan,nan
0.0118032064,nan,nan
0.0119124201,nan,nan
0.0120226443,nan,nan
0.0121338885,nan,nan
0.012246162,nan,nan
0.0123594743,nan,nan
0.0124738351,nan,nan
0.0125892541,nan,nan
0.0127057411,nan,nan
0.0128233058,nan,nan
0.0129419584,nan,nan
0.0130617089,nan,nan
0.0131825674,nan,nan
0.0133045442,nan,nan
0.0134276496,nan,nan
0.0135518941,nan,nan
0.0136772883,nan,nan
0.0138038426,nan,nan
0.013931568,nan,nan
0.0140604752,nan,nan
0.0141905752,nan,nan
0.014321879,nan,nan
0.0144543977,nan,nan
0.0145881426,nan,nan
0.014723125,nan,nan
0.0148593564,nan,nan
0.0149968484,nan,nan
0.0151356125,nan,nan
0.0152756606,nan,nan
0.0154170045,nan,nan
0.0155596563,nan,nan
0.015703628,nan,nan
0.0158489319,nan,nan
0.0159955803,nan,nan
0.0161435856,nan,nan
0.0162929603,nan,nan
0.0164437172,nan,nan
0.0165958691,nan,nan
0.0167494288,nan,nan
0.0169044093,nan,nan
0.0170608239,nan,nan
0.0172186857,nan,nan
0.0173780083,nan,nan
0.017538805,nan,nan
0.0177010896,nan,nan
0.0178648757,nan,nan
0.0180301774,nan,nan
0.0181970086,nan,nan
0.0183653834,nan,nan
0.0185353162,nan,nan
0.0187068214,nan,nan
0.0188799135,nan,nan
0.0190546072,nan,nan
0.0192309173,nan,nan
0.0194088588,nan,nan
0.0195884467,nan,nan
0.0197696964,nan,nan
0.0199526231,nan,nan
0.0201372425,nan,nan
0.0203235701,nan,nan
0.0205116218,nan,nan
0.0207014135,nan,nan
0.0208929613,nan,nan
0.0210862815,nan,nan
0.0212813905,nan,nan
0.0214783047,nan,nan
0.021677041,nan,nan
0.0218776162,nan,nan
0.0220800473,nan,nan
0.0222843515,nan,nan
0.0224905461,nan,nan
0.0226986485,nan,nan
0.0229086765,nan,nan
0.0231206479,nan,nan
0.0233345806,nan,nan
0.0235504928,nan,nan
0.0237684029,nan,nan
0.0239883292,nan,nan
0.0242102905,nan,nan
0.0244343055,nan,nan
0.0246603934,nan,nan
0.0248885732,nan,nan
0.0251188643,nan,nan
0.0253512863,nan,nan
0.0255858589,nan,nan
0.0258226019,nan,nan
0.0260615355,nan,nan
0.0263026799,nan,nan
0.0265460556,nan,nan
0.0267916832,nan,nan
0.0270395836,nan,nan
0.0272897778,nan,nan
0.027542287,nan,nan
0.0277971327,nan,nan
0.0280543364,nan,nan
0.02831392,nan,nan
0.0285759054,nan,nan
0.028840315,nan,nan
0.0291071712,nan,nan
0.0293764965,nan,nan
0.0296483139,nan,nan
0.0299226464,nan,nan
0.0301995172,nan,nan
0.0304789499,nan,nan
0.0307609681,nan,nan
0.0310455959,nan,nan
0.0313328572,nan,nan
0.0316227766,nan,nan
0.0319153786,nan,nan
0.0322106879,nan,nan
0.0325087297,nan,nan
0.0328095293,nan,nan
0.0331131121,nan,nan
0.033419504,nan,nan
0.0337287309,nan,nan
0.034040819,nan,nan
0.0343557948,nan,nan
0.034673685,nan,nan
0.0349945167,nan,nan
0.035318317,nan,nan
0.0356451133,nan,nan
0.0359749335,nan,nan
0.0363078055,nan,nan
0.0366437575,nan,nan
0.036982818,nan,nan
0.0373250158,nan,nan
0.0376703799,nan,nan
0.0380189396,nan,nan
0.0383707245,nan,nan
0.0387257645,nan,nan
0.0390840896,nan,nan
0.0394457302,nan,nan
0.0398107171,nan,nan
0.0401790811,nan,nan
0.0405508535,nan,nan
0.040926066,nan,nan
0.0413047502,nan,nan
0.0416869383,nan,nan
0.0420726628,nan,nan
0.0424619564,nan,nan
0.042854852,nan,nan
0.0432513831,nan,nan
0.0436515832,nan,nan
0.0440554864,nan,nan
0.0444631267,nan,nan
0.044874539,nan,nan
0.045289758,nan,nan
0.045708819,nan,nan
0.0461317575,nan,nan
0.0465586094,nan,nan
0.0469894109,nan,nan
0.0474241985,nan,nan
0.0478630092,nan,nan
0.0483058802,nan,nan
0.048752849,nan,nan
0.0492039536,nan,nan
0.0496592321,nan,nan
0.0501187234,nan,nan
0.0505824662,nan,nan
0.0510505,nan,nan
0.0515228645,nan,nan
0.0519995997,nan,nan
0.052480746,nan,nan
0.0529663444,nan,nan
0.0534564359,nan,nan
0.0539510623,nan,nan
0.0544502653,nan,nan
0.0549540874,nan,nan
0.0554625713,nan,nan
0.0559757601,nan,nan
0.0564936975,nan,nan
0.0570164272,nan,nan
0.0575439937,nan,nan
0.0580764418,nan,nan
0.0586138165,nan,nan
0.0591561634,nan,nan
0.0597035287,nan,nan
0.0602559586,nan,nan
0.0608135001,nan,nan
0.0613762005,nan,nan
0.0619441075,nan,nan
0.0625172693,nan,nan
0.0630957344,nan,nan
0.0636795521,nan,nan
0.0642687717,nan,nan
0.0648634434,nan,nan
0.0654636174,nan,nan
0.0660693448,nan,nan
0.0666806769,nan,nan
0.0672976656,nan,nan
0.0679203633,nan,nan
0.0685488226,nan,nan
0.0691830971,nan,nan
0.0698232404,nan,nan
0.0704693069,nan,nan
0.0711213514,nan,nan
0.0717794291,nan,nan
0.072443596,nan,nan
0.0731139083,nan,nan
0.073790423,nan,nan
0.0744731974,nan,nan
0.0751622894,nan,nan
0.0758577575,nan,nan
0.0765596607,nan,nan
0.0772680585,nan,nan
0.0779830111,nan,nan
0.078704579,nan,nan
0.0794328235,nan,nan
0.0801678063,nan,nan
0.0809095899,nan,nan
0.0816582371,nan,nan
0.0824138115,nan,nan
0.0831763771,nan,nan
0.0839459987,nan,nan
0.0847227414,nan,nan
0.0855066713,nan,nan
0.0862978548,nan,nan
0.087096359,nan,nan
0.0879022517,nan,nan
0.0887156012,nan,nan
0.0895364766,nan,nan
0.0903649474,nan,nan
0.0912010839,nan,nan
0.0920449572,nan,nan
0.0928966387,nan,nan
0.0937562007,nan,nan
0.0946237161,nan,nan
0.0954992586,nan,nan
0.0963829024,nan,nan
0.0972747224,nan,nan
0.0981747943,nan,nan
0.0990831945,nan,nan
0.1,nan,nan


==> data/maxsize-qaoa.csv <==
two-qubit-gate-error,0,1
1e-05,90.0,nan
1.00925289e-05,89.0,nan
1.01859139e-05,89.0,nan
1.0280163e-05,89.0,nan
1.03752842e-05,89.0,nan
1.04712855e-05,89.0,nan
1.05681751e-05,87.0,nan
1.06659612e-05,87.0,nan
1.07646521e-05,87.0,nan
1.08642562e-05,87.0,nan
1.0964782e-05,87.0,nan
1.10662378e-05,87.0,nan
1.11686325e-05,87.0,nan
1.12719746e-05,87.0,nan
1.13762729e-05,87.0,nan
1.14815362e-05,87.0,nan
1.15877736e-05,87.0,nan
1.16949939e-05,87.0,nan
1.18032064e-05,87.0,nan
1.19124201e-05,87.0,nan
1.20226443e-05,87.0,nan
1.21338885e-05,87.0,nan
1.2246162e-05,87.0,nan
1.23594743e-05,87.0,nan
1.24738351e-05,83.0,nan
1.25892541e-05,83.0,nan
1.27057411e-05,83.0,nan
1.28233058e-05,83.0,nan
1.29419584e-05,83.0,nan
1.30617089e-05,83.0,nan
1.31825674e-05,83.0,nan
1.33045442e-05,83.0,nan
1.34276496e-05,83.0,nan
1.35518941e-05,83.0,nan
1.36772883e-05,80.0,nan
1.38038426e-05,80.0,nan
1.3931568e-05,80.0,nan
1.40604752e-05,80.0,nan
1.41905752e-05,80.0,nan
1.4321879e-05,80.0,nan
1.44543977e-05,80.0,nan
1.45881426e-05,80.0,nan
1.4723125e-05,80.0,nan
1.48593564e-05,80.0,nan
1.49968484e-05,80.0,nan
1.51356125e-05,80.0,nan
1.52756606e-05,80.0,nan
1.54170045e-05,80.0,nan
1.55596563e-05,80.0,nan
1.5703628e-05,80.0,nan
1.58489319e-05,80.0,nan
1.59955803e-05,80.0,nan
1.61435856e-05,80.0,nan
1.62929603e-05,79.0,nan
1.64437172e-05,79.0,nan
1.65958691e-05,79.0,nan
1.67494288e-05,79.0,nan
1.69044093e-05,79.0,nan
1.70608239e-05,79.0,nan
1.72186857e-05,79.0,nan
1.73780083e-05,74.0,nan
1.7538805e-05,74.0,nan
1.77010896e-05,74.0,nan
1.78648757e-05,74.0,nan
1.80301774e-05,74.0,nan
1.81970086e-05,74.0,nan
1.83653834e-05,74.0,nan
1.85353162e-05,74.0,nan
1.87068214e-05,74.0,nan
1.88799135e-05,74.0,nan
1.90546072e-05,74.0,nan
1.92309173e-05,74.0,nan
1.94088588e-05,74.0,nan
1.95884467e-05,72.0,nan
1.97696964e-05,71.0,nan
1.99526231e-05,71.0,nan
2.01372425e-05,71.0,nan
2.03235701e-05,71.0,nan
2.05116218e-05,71.0,nan
2.07014135e-05,71.0,nan
2.08929613e-05,71.0,nan
2.10862815e-05,71.0,nan
2.12813905e-05,71.0,nan
2.14783047e-05,71.0,nan
2.1677041e-05,71.0,nan
2.18776162e-05,71.0,nan
2.20800473e-05,71.0,nan
2.22843515e-05,71.0,nan
2.24905461e-05,71.0,nan
2.26986485e-05,71.0,nan
2.29086765e-05,71.0,nan
2.31206479e-05,71.0,nan
2.33345806e-05,71.0,nan
2.35504928e-05,71.0,nan
2.37684029e-05,71.0,nan
2.39883292e-05,71.0,nan
2.42102905e-05,71.0,nan
2.44343055e-05,67.0,nan
2.46603934e-05,67.0,nan
2.48885732e-05,67.0,nan
2.51188643e-05,66.0,nan
2.53512863e-05,66.0,nan
2.55858589e-05,66.0,nan
2.58226019e-05,66.0,nan
2.60615355e-05,66.0,nan
2.63026799e-05,66.0,nan
2.65460556e-05,66.0,nan
2.67916832e-05,66.0,nan
2.70395836e-05,66.0,nan
2.72897778e-05,66.0,nan
2.7542287e-05,66.0,nan
2.77971327e-05,66.0,nan
2.80543364e-05,66.0,nan
2.831392e-05,64.0,nan
2.85759054e-05,64.0,nan
2.8840315e-05,64.0,nan
2.91071712e-05,64.0,nan
2.93764965e-05,64.0,nan
2.96483139e-05,64.0,nan
2.99226464e-05,64.0,nan
3.01995172e-05,64.0,nan
3.04789499e-05,64.0,nan
3.07609681e-05,64.0,nan
3.10455959e-05,64.0,nan
3.13328572e-05,64.0,nan
3.16227766e-05,64.0,nan
3.19153786e-05,64.0,nan
3.22106879e-05,64.0,nan
3.25087297e-05,64.0,nan
3.28095293e-05,64.0,nan
3.31131121e-05,64.0,nan
3.3419504e-05,64.0,nan
3.37287309e-05,64.0,nan
3.4040819e-05,59.0,nan
3.43557948e-05,59.0,nan
3.4673685e-05,59.0,nan
3.49945167e-05,59.0,nan
3.5318317e-05,59.0,nan
3.56451133e-05,59.0,nan
3.59749335e-05,59.0,nan
3.63078055e-05,59.0,nan
3.66437575e-05,59.0,nan
3.6982818e-05,59.0,nan
3.73250158e-05,59.0,nan
3.76703799e-05,59.0,nan
3.80189396e-05,59.0,nan
3.83707245e-05,59.0,nan
3.87257645e-05,56.0,nan
3.90840896e-05,56.0,nan
3.94457302e-05,55.0,nan
3.98107171e-05,55.0,nan
4.01790811e-05,55.0,nan
4.05508535e-05,55.0,nan
4.0926066e-05,55.0,nan
4.13047502e-05,55.0,nan
4.16869383e-05,55.0,nan
4.20726628e-05,55.0,nan
4.24619564e-05,55.0,nan
4.2854852e-05,55.0,nan
4.32513831e-05,55.0,nan
4.36515832e-05,55.0,nan
4.40554864e-05,55.0,nan
4.44631267e-05,55.0,nan
4.4874539e-05,55.0,nan
4.5289758e-05,55.0,nan
4.5708819e-05,54.0,nan
4.61317575e-05,53.0,nan
4.65586094e-05,53.0,nan
4.69894109e-05,53.0,nan
4.74241985e-05,53.0,nan
4.78630092e-05,53.0,nan
4.83058802e-05,53.0,nan
4.8752849e-05,53.0,nan
4.92039536e-05,53.0,nan
4.96592321e-05,53.0,nan
5.01187234e-05,53.0,nan
5.05824662e-05,53.0,nan
5.10505e-05,53.0,nan
5.15228645e-05,53.0,nan
5.19995997e-05,53.0,nan
5.2480746e-05,53.0,nan
5.29663444e-05,53.0,nan
5.34564359e-05,53.0,nan
5.39510623e-05,52.0,nan
5.44502653e-05,51.0,nan
5.49540874e-05,51.0,nan
5.54625713e-05,51.0,nan
5.59757601e-05,50.0,nan
5.64936975e-05,50.0,nan
5.70164272e-05,50.0,nan
5.75439937e-05,50.0,nan
5.80764418e-05,50.0,nan
5.86138165e-05,50.0,nan
5.91561634e-05,50.0,nan
5.97035287e-05,50.0,nan
6.02559586e-05,50.0,nan
6.08135001e-05,50.0,nan
6.13762005e-05,50.0,nan
6.19441075e-05,50.0,nan
6.25172693e-05,50.0,nan
6.30957344e-05,50.0,nan
6.36795521e-05,50.0,nan
6.42687717e-05,50.0,nan
6.48634434e-05,50.0,nan
6.54636174e-05,50.0,nan
6.60693448e-05,50.0,nan
6.66806769e-05,50.0,nan
6.72976656e-05,50.0,nan
6.79203633e-05,50.0,nan
6.85488226e-05,50.0,nan
6.91830971e-05,50.0,nan
6.98232404e-05,50.0,nan
7.04693069e-05,50.0,nan
7.11213514e-05,50.0,nan
7.17794291e-05,50.0,nan
7.2443596e-05,50.0,nan
7.31139083e-05,49.0,nan
7.3790423e-05,49.0,nan
7.44731974e-05,49.0,nan
7.51622894e-05,48.0,nan
7.58577575e-05,48.0,nan
7.65596607e-05,48.0,nan
7.72680585e-05,48.0,nan
7.79830111e-05,48.0,nan
7.8704579e-05,48.0,nan
7.94328235e-05,48.0,nan
8.01678063e-05,48.0,nan
8.09095899e-05,47.0,nan
8.16582371e-05,46.0,nan
8.24138115e-05,46.0,nan
8.31763771e-05,46.0,nan
8.39459987e-05,46.0,nan
8.47227414e-05,46.0,nan
8.55066713e-05,46.0,nan
8.62978548e-05,46.0,nan
8.7096359e-05,46.0,nan
8.79022517e-05,46.0,nan
8.87156012e-05,46.0,nan
8.95364766e-05,46.0,nan
9.03649474e-05,46.0,nan
9.12010839e-05,46.0,nan
9.20449572e-05,46.0,nan
9.28966387e-05,46.0,nan
9.37562007e-05,46.0,nan
9.46237161e-05,46.0,nan
9.54992586e-05,46.0,100.0
9.63829024e-05,46.0,98.0
9.72747224e-05,46.0,98.0
9.81747943e-05,46.0,98.0
9.90831945e-05,46.0,98.0
0.0001,46.0,98.0
0.000100925289,46.0,98.0
0.000101859139,46.0,95.0
0.00010280163,46.0,95.0
0.000103752842,46.0,95.0
0.000104712855,46.0,95.0
0.000105681751,46.0,94.0
0.000106659612,46.0,94.0
0.000107646521,46.0,93.0
0.000108642562,46.0,93.0
0.00010964782,46.0,92.0
0.000110662378,46.0,92.0
0.000111686325,46.0,92.0
0.000112719746,46.0,92.0
0.000113762729,46.0,91.0
0.000114815362,46.0,91.0
0.000115877736,45.0,91.0
0.000116949939,45.0,91.0
0.000118032064,45.0,90.0
0.000119124201,45.0,90.0
0.000120226443,45.0,89.0
0.000121338885,45.0,89.0
0.00012246162,45.0,88.0
0.000123594743,45.0,88.0
0.000124738351,45.0,88.0
0.000125892541,41.0,88.0
0.000127057411,41.0,88.0
0.000128233058,41.0,87.0
0.000129419584,41.0,87.0
0.000130617089,41.0,87.0
0.000131825674,40.0,87.0
0.000133045442,40.0,87.0
0.000134276496,40.0,87.0
0.000135518941,40.0,87.0
0.000136772883,40.0,87.0
0.000138038426,40.0,85.0
0.00013931568,40.0,85.0
0.000140604752,40.0,85.0
0.000141905752,40.0,85.0
0.00014321879,40.0,84.0
0.000144543977,40.0,82.0
0.000145881426,40.0,81.0
0.00014723125,40.0,80.0
0.000148593564,40.0,80.0
0.000149968484,40.0,80.0
0.000151356125,40.0,80.0
0.000152756606,40.0,80.0
0.000154170045,40.0,80.0
0.000155596563,40.0,80.0
0.00015703628,40.0,80.0
0.000158489319,39.0,80.0
0.000159955803,38.0,80.0
0.000161435856,38.0,80.0
0.000162929603,38.0,80.0
0.000164437172,38.0,80.0
0.000165958691,38.0,79.0
0.000167494288,38.0,79.0
0.000169044093,36.0,78.0
0.000170608239,36.0,76.0
0.000172186857,36.0,76.0
0.000173780083,36.0,76.0
0.00017538805,36.0,75.0
0.000177010896,36.0,75.0
0.000178648757,36.0,74.0
0.000180301774,36.0,73.0
0.000181970086,36.0,72.0
0.000183653834,36.0,72.0
0.000185353162,36.0,72.0
0.000187068214,36.0,72.0
0.000188799135,36.0,72.0
0.000190546072,36.0,71.0
0.000192309173,36.0,71.0
0.000194088588,36.0,71.0
0.000195884467,36.0,71.0
0.000197696964,36.0,71.0
0.000199526231,36.0,71.0
0.000201372425,36.0,71.0
0.000203235701,36.0,71.0
0.000205116218,35.0,71.0
0.000207014135,35.0,70.0
0.000208929613,35.0,70.0
0.000210862815,35.0,70.0
0.000212813905,35.0,70.0
0.000214783047,35.0,70.0
0.00021677041,35.0,70.0
0.000218776162,35.0,70.0
0.000220800473,35.0,70.0
0.000222843515,35.0,70.0
0.000224905461,35.0,68.0
0.000226986485,35.0,68.0
0.000229086765,35.0,68.0
0.000231206479,35.0,68.0
0.000233345806,35.0,67.0
0.000235504928,35.0,67.0
0.000237684029,35.0,67.0
0.000239883292,35.0,67.0
0.000242102905,35.0,65.0
0.000244343055,35.0,65.0
0.000246603934,35.0,65.0
0.000248885732,35.0,65.0
0.000251188643,35.0,65.0
0.000253512863,32.0,64.0
0.000255858589,32.0,64.0
0.000258226019,31.0,63.0
0.000260615355,31.0,63.0
0.000263026799,31.0,63.0
0.000265460556,31.0,63.0
0.000267916832,31.0,63.0
0.000270395836,31.0,61.0
0.000272897778,31.0,61.0
0.00027542287,31.0,61.0
0.000277971327,31.0,61.0
0.000280543364,31.0,61.0
0.0002831392,31.0,61.0
0.000285759054,31.0,61.0
0.00028840315,31.0,61.0
0.000291071712,31.0,61.0
0.000293764965,31.0,60.0
0.000296483139,31.0,60.0
0.000299226464,31.0,60.0
0.000301995172,31.0,59.0
0.000304789499,31.0,59.0
0.000307609681,30.0,59.0
0.000310455959,30.0,59.0
0.000313328572,30.0,59.0
0.000316227766,30.0,58.0
0.000319153786,30.0,58.0
0.000322106879,30.0,58.0
0.000325087297,30.0,58.0
0.000328095293,30.0,58.0
0.000331131121,30.0,56.0
0.00033419504,30.0,56.0
0.000337287309,29.0,56.0
0.00034040819,29.0,56.0
0.000343557948,29.0,55.0
0.00034673685,29.0,55.0
0.000349945167,29.0,54.0
0.00035318317,29.0,54.0
0.000356451133,29.0,54.0
0.000359749335,28.0,54.0
0.000363078055,28.0,54.0
0.000366437575,28.0,54.0
0.00036982818,28.0,54.0
0.000373250158,28.0,53.0
0.000376703799,28.0,53.0
0.000380189396,28.0,53.0
0.000383707245,28.0,53.0
0.000387257645,28.0,53.0
0.000390840896,28.0,53.0
0.000394457302,28.0,53.0
0.000398107171,28.0,53.0
0.000401790811,28.0,53.0
0.000405508535,28.0,52.0
0.00040926066,28.0,51.0
0.000413047502,28.0,51.0
0.000416869383,28.0,51.0
0.000420726628,28.0,51.0
0.000424619564,28.0,51.0
0.00042854852,28.0,51.0
0.000432513831,28.0,51.0
0.000436515832,28.0,51.0
0.000440554864,28.0,50.0
0.000444631267,24.0,50.0
0.00044874539,24.0,50.0
0.00045289758,24.0,50.0
0.00045708819,24.0,50.0
0.000461317575,24.0,50.0
0.000465586094,24.0,50.0
0.000469894109,24.0,50.0
0.000474241985,24.0,50.0
0.000478630092,24.0,50.0
0.000483058802,24.0,50.0
0.00048752849,24.0,50.0
0.000492039536,24.0,50.0
0.000496592321,24.0,50.0
0.000501187234,24.0,50.0
0.000505824662,24.0,49.0
0.000510505,24.0,49.0
0.000515228645,24.0,49.0
0.000519995997,24.0,49.0
0.00052480746,24.0,49.0
0.000529663444,24.0,49.0
0.000534564359,24.0,49.0
0.000539510623,24.0,49.0
0.000544502653,24.0,49.0
0.000549540874,24.0,48.0
0.000554625713,24.0,48.0
0.000559757601,24.0,48.0
0.000564936975,24.0,48.0
0.000570164272,24.0,48.0
0.000575439937,24.0,48.0
0.000580764418,24.0,48.0
0.000586138165,24.0,48.0
0.000591561634,24.0,47.0
0.000597035287,24.0,47.0
0.000602559586,24.0,47.0
0.000608135001,24.0,45.0
0.000613762005,24.0,45.0
0.000619441075,24.0,45.0
0.000625172693,24.0,45.0
0.000630957344,24.0,45.0
0.000636795521,24.0,45.0
0.000642687717,24.0,45.0
0.000648634434,23.0,45.0
0.000654636174,23.0,45.0
0.000660693448,23.0,45.0
0.000666806769,23.0,44.0
0.000672976656,23.0,44.0
0.000679203633,23.0,44.0
0.000685488226,23.0,44.0
0.000691830971,23.0,42.0
0.000698232404,23.0,42.0
0.000704693069,23.0,42.0
0.000711213514,23.0,42.0
0.000717794291,23.0,42.0
0.00072443596,23.0,42.0
0.000731139083,23.0,42.0
0.00073790423,23.0,42.0
0.000744731974,23.0,42.0
0.000751622894,23.0,42.0
0.000758577575,23.0,42.0
0.000765596607,23.0,42.0
0.000772680585,23.0,42.0
0.000779830111,23.0,42.0
0.00078704579,23.0,42.0
0.000794328235,23.0,40.0
0.000801678063,23.0,40.0
0.000809095899,23.0,40.0
0.000816582371,23.0,38.0
0.000824138115,23.0,38.0
0.000831763771,23.0,38.0
0.000839459987,23.0,38.0
0.000847227414,23.0,38.0
0.000855066713,23.0,38.0
0.000862978548,23.0,38.0
0.00087096359,23.0,38.0
0.000879022517,23.0,38.0
0.000887156012,23.0,38.0
0.000895364766,22.0,38.0
0.000903649474,22.0,38.0
0.000912010839,22.0,36.0
0.000920449572,22.0,36.0
0.000928966387,22.0,36.0
0.000937562007,22.0,36.0
0.000946237161,22.0,36.0
0.000954992586,22.0,36.0
0.000963829024,22.0,36.0
0.000972747224,22.0,36.0
0.000981747943,22.0,36.0
0.000990831945,22.0,36.0
0.001,22.0,36.0
0.00100925289,22.0,36.0
0.00101859139,22.0,36.0
0.0010280163,22.0,36.0
0.00103752842,22.0,36.0
0.00104712855,22.0,36.0
0.00105681751,22.0,36.0
0.00106659612,22.0,36.0
0.00107646521,22.0,36.0
0.00108642562,21.0,36.0
0.0010964782,21.0,36.0
0.00110662378,21.0,36.0
0.00111686325,21.0,36.0
0.00112719746,21.0,36.0
0.00113762729,21.0,36.0
0.00114815362,21.0,36.0
0.00115877736,21.0,36.0
0.00116949939,21.0,36.0
0.00118032064,21.0,33.0
0.00119124201,21.0,33.0
0.00120226443,21.0,33.0
0.00121338885,21.0,33.0
0.0012246162,21.0,33.0
0.00123594743,20.0,33.0
0.00124738351,20.0,33.0
0.00125892541,20.0,33.0
0.00127057411,20.0,33.0
0.00128233058,20.0,33.0
0.00129419584,20.0,33.0
0.00130617089,20.0,33.0
0.00131825674,20.0,33.0
0.00133045442,20.0,33.0
0.00134276496,20.0,33.0
0.00135518941,20.0,33.0
0.00136772883,20.0,33.0
0.00138038426,20.0,33.0
0.0013931568,20.0,33.0
0.00140604752,20.0,33.0
0.00141905752,20.0,33.0
0.0014321879,20.0,32.0
0.00144543977,20.0,32.0
0.00145881426,20.0,31.0
0.0014723125,20.0,31.0
0.00148593564,20.0,31.0
0.00149968484,20.0,31.0
0.00151356125,20.0,31.0
0.00152756606,20.0,31.0
0.00154170045,20.0,31.0
0.00155596563,20.0,31.0
0.0015703628,20.0,31.0
0.00158489319,20.0,31.0
0.00159955803,20.0,31.0
0.00161435856,20.0,31.0
0.00162929603,20.0,30.0
0.00164437172,20.0,30.0
0.00165958691,20.0,30.0
0.00167494288,18.0,30.0
0.00169044093,18.0,30.0
0.00170608239,18.0,30.0
0.00172186857,17.0,30.0
0.00173780083,17.0,30.0
0.0017538805,17.0,30.0
0.00177010896,16.0,29.0
0.00178648757,16.0,29.0
0.00180301774,16.0,28.0
0.00181970086,16.0,28.0
0.00183653834,16.0,28.0
0.00185353162,16.0,28.0
0.00187068214,16.0,28.0
0.00188799135,16.0,28.0
0.00190546072,16.0,28.0
0.00192309173,16.0,28.0
0.00194088588,16.0,28.0
0.00195884467,16.0,28.0
0.00197696964,16.0,28.0
0.00199526231,16.0,28.0
0.00201372425,16.0,28.0
0.00203235701,16.0,28.0
0.00205116218,16.0,27.0
0.00207014135,16.0,27.0
0.00208929613,16.0,27.0
0.00210862815,16.0,27.0
0.00212813905,16.0,27.0
0.00214783047,16.0,26.0
0.0021677041,16.0,25.0
0.00218776162,16.0,25.0
0.00220800473,16.0,25.0
0.00222843515,16.0,25.0
0.00224905461,16.0,25.0
0.00226986485,16.0,25.0
0.00229086765,16.0,25.0
0.00231206479,16.0,25.0
0.00233345806,16.0,25.0
0.00235504928,16.0,25.0
0.00237684029,16.0,24.0
0.00239883292,16.0,24.0
0.00242102905,16.0,24.0
0.00244343055,16.0,23.0
0.00246603934,16.0,23.0
0.00248885732,15.0,23.0
0.00251188643,15.0,23.0
0.00253512863,15.0,23.0
0.00255858589,15.0,23.0
0.00258226019,15.0,23.0
0.00260615355,15.0,23.0
0.00263026799,15.0,23.0
0.00265460556,15.0,23.0
0.00267916832,15.0,23.0
0.00270395836,15.0,23.0
0.00272897778,15.0,23.0
0.0027542287,15.0,23.0
0.00277971327,15.0,23.0
0.00280543364,15.0,23.0
0.002831392,15.0,23.0
0.00285759054,15.0,23.0
0.0028840315,15.0,23.0
0.00291071712,15.0,22.0
0.00293764965,15.0,22.0
0.00296483139,15.0,22.0
0.00299226464,15.0,22.0
0.00301995172,15.0,22.0
0.00304789499,15.0,22.0
0.00307609681,15.0,22.0
0.00310455959,15.0,22.0
0.00313328572,15.0,22.0
0.00316227766,15.0,22.0
0.00319153786,15.0,22.0
0.00322106879,15.0,22.0
0.00325087297,15.0,22.0
0.00328095293,15.0,22.0
0.00331131121,15.0,22.0
0.0033419504,15.0,22.0
0.00337287309,15.0,22.0
0.0034040819,15.0,22.0
0.00343557948,15.0,22.0
0.0034673685,15.0,22.0
0.00349945167,15.0,22.0
0.0035318317,15.0,22.0
0.00356451133,15.0,22.0
0.00359749335,15.0,21.0
0.00363078055,15.0,21.0
0.00366437575,14.0,21.0
0.0036982818,14.0,21.0
0.00373250158,14.0,21.0
0.00376703799,14.0,21.0
0.00380189396,14.0,21.0
0.00383707245,14.0,21.0
0.00387257645,14.0,21.0
0.00390840896,14.0,21.0
0.00394457302,14.0,21.0
0.00398107171,14.0,20.0
0.00401790811,14.0,20.0
0.00405508535,14.0,20.0
0.0040926066,14.0,20.0
0.00413047502,14.0,20.0
0.00416869383,14.0,20.0
0.00420726628,14.0,20.0
0.00424619564,14.0,20.0
0.0042854852,14.0,20.0
0.00432513831,14.0,20.0
0.00436515832,12.0,20.0
0.00440554864,12.0,19.0
0.00444631267,12.0,19.0
0.0044874539,12.0,19.0
0.0045289758,12.0,19.0
0.0045708819,12.0,19.0
0.00461317575,12.0,19.0
0.00465586094,12.0,19.0
0.00469894109,12.0,19.0
0.00474241985,12.0,19.0
0.00478630092,12.0,19.0
0.00483058802,12.0,19.0
0.0048752849,12.0,18.0
0.00492039536,12.0,18.0
0.00496592321,12.0,18.0
0.00501187234,12.0,18.0
0.00505824662,12.0,18.0
0.00510505,12.0,18.0
0.00515228645,12.0,17.0
0.00519995997,12.0,17.0
0.0052480746,12.0,17.0
0.00529663444,12.0,17.0
0.00534564359,12.0,17.0
0.00539510623,12.0,17.0
0.00544502653,12.0,17.0
0.00549540874,12.0,16.0
0.00554625713,12.0,16.0
0.00559757601,12.0,16.0
0.00564936975,12.0,16.0
0.00570164272,12.0,16.0
0.00575439937,12.0,16.0
0.00580764418,12.0,16.0
0.00586138165,12.0,16.0
0.00591561634,12.0,16.0
0.00597035287,12.0,16.0
0.00602559586,12.0,16.0
0.00608135001,12.0,16.0
0.00613762005,12.0,16.0
0.00619441075,12.0,16.0
0.00625172693,12.0,15.0
0.00630957344,12.0,15.0
0.00636795521,12.0,15.0
0.00642687717,12.0,15.0
0.00648634434,12.0,15.0
0.00654636174,12.0,15.0
0.00660693448,12.0,15.0
0.00666806769,12.0,15.0
0.00672976656,12.0,15.0
0.00679203633,12.0,15.0
0.00685488226,12.0,15.0
0.00691830971,12.0,15.0
0.00698232404,12.0,15.0
0.00704693069,12.0,15.0
0.00711213514,12.0,15.0
0.00717794291,12.0,15.0
0.0072443596,12.0,14.0
0.00731139083,12.0,14.0
0.0073790423,12.0,14.0
0.00744731974,12.0,14.0
0.00751622894,12.0,14.0
0.00758577575,12.0,14.0
0.00765596607,12.0,14.0
0.00772680585,12.0,14.0
0.00779830111,11.0,14.0
0.0078704579,11.0,14.0
0.00794328235,11.0,14.0
0.00801678063,11.0,14.0
0.00809095899,11.0,14.0
0.00816582371,11.0,14.0
0.00824138115,11.0,14.0
0.00831763771,11.0,14.0
0.00839459987,11.0,14.0
0.00847227414,11.0,14.0
0.00855066713,11.0,14.0
0.00862978548,11.0,13.0
0.0087096359,11.0,12.0
0.00879022517,11.0,12.0
0.00887156012,11.0,12.0
0.00895364766,11.0,12.0
0.00903649474,11.0,12.0
0.00912010839,10.0,12.0
0.00920449572,10.0,12.0
0.00928966387,10.0,12.0
0.00937562007,10.0,12.0
0.00946237161,10.0,12.0
0.00954992586,10.0,12.0
0.00963829024,10.0,12.0
0.00972747224,10.0,12.0
0.00981747943,10.0,12.0
0.00990831945,10.0,12.0
0.01,10.0,12.0
0.0100925289,10.0,12.0
0.0101859139,10.0,12.0
0.010280163,10.0,12.0
0.0103752842,10.0,12.0
0.0104712855,10.0,12.0
0.0105681751,10.0,12.0
0.0106659612,10.0,12.0
0.0107646521,10.0,12.0
0.0108642562,10.0,12.0
0.010964782,10.0,12.0
0.0110662378,9.0,12.0
0.0111686325,9.0,12.0
0.0112719746,9.0,12.0
0.0113762729,9.0,12.0
0.0114815362,9.0,12.0
0.0115877736,9.0,12.0
0.0116949939,9.0,12.0
0.0118032064,9.0,12.0
0.0119124201,9.0,12.0
0.0120226443,9.0,12.0
0.0121338885,9.0,12.0
0.012246162,9.0,11.0
0.0123594743,9.0,11.0
0.0124738351,9.0,11.0
0.0125892541,9.0,11.0
0.0127057411,9.0,11.0
0.0128233058,9.0,11.0
0.0129419584,9.0,11.0
0.0130617089,9.0,11.0
0.0131825674,9.0,11.0
0.0133045442,9.0,11.0
0.0134276496,9.0,11.0
0.0135518941,9.0,11.0
0.0136772883,9.0,11.0
0.0138038426,9.0,11.0
0.013931568,9.0,11.0
0.0140604752,9.0,11.0
0.0141905752,9.0,10.0
0.014321879,9.0,10.0
0.0144543977,9.0,10.0
0.0145881426,9.0,10.0
0.014723125,9.0,10.0
0.0148593564,9.0,10.0
0.0149968484,9.0,10.0
0.0151356125,9.0,10.0
0.0152756606,9.0,10.0
0.0154170045,9.0,10.0
0.0155596563,9.0,10.0
0.015703628,9.0,10.0
0.0158489319,9.0,10.0
0.0159955803,9.0,10.0
0.0161435856,9.0,10.0
0.0162929603,9.0,10.0
0.0164437172,9.0,10.0
0.0165958691,9.0,10.0
0.0167494288,9.0,10.0
0.0169044093,9.0,9.0
0.0170608239,9.0,9.0
0.0172186857,9.0,9.0
0.0173780083,9.0,9.0
0.017538805,9.0,9.0
0.0177010896,9.0,9.0
0.0178648757,9.0,9.0
0.0180301774,9.0,9.0
0.0181970086,9.0,9.0
0.0183653834,9.0,9.0
0.0185353162,9.0,9.0
0.0187068214,9.0,9.0
0.0188799135,9.0,9.0
0.0190546072,9.0,9.0
0.0192309173,9.0,9.0
0.0194088588,9.0,9.0
0.0195884467,9.0,9.0
0.0197696964,9.0,9.0
0.0199526231,8.0,9.0
0.0201372425,8.0,9.0
0.0203235701,8.0,9.0
0.0205116218,8.0,9.0
0.0207014135,8.0,9.0
0.0208929613,8.0,9.0
0.0210862815,8.0,9.0
0.0212813905,8.0,9.0
0.0214783047,8.0,9.0
0.021677041,8.0,9.0
0.0218776162,8.0,9.0
0.0220800473,8.0,9.0
0.0222843515,8.0,9.0
0.0224905461,8.0,9.0
0.0226986485,8.0,9.0
0.0229086765,8.0,9.0
0.0231206479,8.0,9.0
0.0233345806,8.0,9.0
0.0235504928,8.0,9.0
0.0237684029,8.0,9.0
0.0239883292,8.0,9.0
0.0242102905,8.0,9.0
0.0244343055,8.0,9.0
0.0246603934,8.0,9.0
0.0248885732,8.0,9.0
0.0251188643,8.0,9.0
0.0253512863,8.0,9.0
0.0255858589,8.0,9.0
0.0258226019,8.0,9.0
0.0260615355,8.0,9.0
0.0263026799,8.0,9.0
0.0265460556,8.0,9.0
0.0267916832,8.0,9.0
0.0270395836,8.0,9.0
0.0272897778,8.0,8.0
0.027542287,8.0,8.0
0.0277971327,8.0,8.0
0.0280543364,8.0,8.0
0.02831392,8.0,8.0
0.0285759054,8.0,8.0
0.028840315,8.0,8.0
0.0291071712,8.0,8.0
0.0293764965,7.0,8.0
0.0296483139,6.0,8.0
0.0299226464,6.0,8.0
0.0301995172,6.0,8.0
0.0304789499,6.0,8.0
0.0307609681,6.0,8.0
0.0310455959,6.0,8.0
0.0313328572,6.0,8.0
0.0316227766,6.0,8.0
0.0319153786,6.0,8.0
0.0322106879,6.0,8.0
0.0325087297,6.0,8.0
0.0328095293,6.0,8.0
0.0331131121,6.0,8.0
0.033419504,6.0,8.0
0.0337287309,6.0,8.0
0.034040819,6.0,8.0
0.0343557948,6.0,8.0
0.034673685,6.0,8.0
0.0349945167,6.0,8.0
0.035318317,6.0,8.0
0.0356451133,6.0,8.0
0.0359749335,6.0,8.0
0.0363078055,6.0,8.0
0.0366437575,6.0,8.0
0.036982818,6.0,8.0
0.0373250158,6.0,8.0
0.0376703799,6.0,8.0
0.0380189396,6.0,8.0
0.0383707245,6.0,8.0
0.0387257645,6.0,8.0
0.0390840896,6.0,8.0
0.0394457302,6.0,8.0
0.0398107171,6.0,7.0
0.0401790811,6.0,6.0
0.0405508535,6.0,6.0
0.040926066,6.0,6.0
0.0413047502,6.0,6.0
0.0416869383,6.0,6.0
0.0420726628,6.0,6.0
0.0424619564,6.0,6.0
0.042854852,6.0,6.0
0.0432513831,6.0,6.0
0.0436515832,6.0,6.0
0.0440554864,6.0,6.0
0.0444631267,6.0,6.0
0.044874539,6.0,6.0
0.045289758,6.0,6.0
0.045708819,6.0,6.0
0.0461317575,6.0,6.0
0.0465586094,6.0,6.0
0.0469894109,6.0,6.0
0.0474241985,6.0,6.0
0.0478630092,6.0,6.0
0.0483058802,6.0,6.0
0.048752849,6.0,6.0
0.0492039536,6.0,6.0
0.0496592321,6.0,6.0
0.0501187234,6.0,6.0
0.0505824662,6.0,6.0
0.0510505,6.0,6.0
0.0515228645,6.0,6.0
0.0519995997,6.0,6.0
0.052480746,6.0,6.0
0.0529663444,6.0,6.0
0.0534564359,6.0,6.0
0.0539510623,6.0,6.0
0.0544502653,6.0,6.0
0.0549540874,6.0,6.0
0.0554625713,6.0,6.0
0.0559757601,6.0,6.0
0.0564936975,6.0,6.0
0.0570164272,5.0,6.0
0.0575439937,4.0,6.0
0.0580764418,4.0,6.0
0.0586138165,3.0,6.0
0.0591561634,2.0,6.0
0.0597035287,2.0,6.0
0.0602559586,2.0,6.0
0.0608135001,2.0,6.0
0.0613762005,2.0,6.0
0.0619441075,2.0,6.0
0.0625172693,2.0,6.0
0.0630957344,2.0,6.0
0.0636795521,2.0,6.0
0.0642687717,2.0,6.0
0.0648634434,2.0,6.0
0.0654636174,2.0,6.0
0.0660693448,2.0,6.0
0.0666806769,2.0,6.0
0.0672976656,2.0,6.0
0.0679203633,2.0,6.0
0.0685488226,2.0,6.0
0.0691830971,2.0,6.0
0.0698232404,2.0,6.0
0.0704693069,2.0,6.0
0.0711213514,2.0,6.0
0.0717794291,2.0,6.0
0.072443596,2.0,6.0
0.0731139083,2.0,6.0
0.073790423,2.0,5.0
0.0744731974,2.0,5.0
0.0751622894,2.0,5.0
0.0758577575,2.0,4.0
0.0765596607,2.0,4.0
0.0772680585,2.0,4.0
0.0779830111,2.0,3.0
0.078704579,2.0,3.0
0.0794328235,2.0,3.0
0.0801678063,2.0,2.0
0.0809095899,2.0,2.0
0.0816582371,2.0,2.0
0.0824138115,2.0,2.0
0.0831763771,2.0,2.0
0.0839459987,2.0,2.0
0.0847227414,2.0,2.0
0.0855066713,2.0,2.0
0.0862978548,2.0,2.0
0.087096359,2.0,2.0
0.0879022517,2.0,2.0
0.0887156012,2.0,2.0
0.0895364766,2.0,2.0
0.0903649474,2.0,2.0
0.0912010839,2.0,2.0
0.0920449572,2.0,2.0
0.0928966387,2.0,2.0
0.0937562007,2.0,2.0
0.0946237161,2.0,2.0
0.0954992586,2.0,2.0
0.0963829024,2.0,2.0
0.0972747224,2.0,2.0
0.0981747943,2.0,2.0
0.0990831945,2.0,2.0
0.1,2.0,2.0


==> data/maxsize-qft-adder.csv <==
two-qubit-gate-error,largest-runnable-size 0,largest-runnable-size 1
1e-05,nan,nan
1.00925289e-05,nan,nan
1.01859139e-05,nan,nan
1.0280163e-05,nan,nan
1.03752842e-05,nan,nan
1.04712855e-05,nan,nan
1.05681751e-05,nan,nan
1.06659612e-05,nan,nan
1.07646521e-05,nan,nan
1.08642562e-05,nan,nan
1.0964782e-05,nan,nan
1.10662378e-05,nan,nan
1.11686325e-05,nan,nan
1.12719746e-05,nan,nan
1.13762729e-05,nan,nan
1.14815362e-05,nan,nan
1.15877736e-05,nan,nan
1.16949939e-05,nan,nan
1.18032064e-05,nan,nan
1.19124201e-05,nan,nan
1.20226443e-05,nan,nan
1.21338885e-05,nan,nan
1.2246162e-05,nan,nan
1.23594743e-05,nan,nan
1.24738351e-05,nan,nan
1.25892541e-05,nan,nan
1.27057411e-05,nan,nan
1.28233058e-05,nan,nan
1.29419584e-05,nan,nan
1.30617089e-05,nan,nan
1.31825674e-05,50.0,nan
1.33045442e-05,48.0,nan
1.34276496e-05,48.0,nan
1.35518941e-05,48.0,nan
1.36772883e-05,48.0,nan
1.38038426e-05,48.0,nan
1.3931568e-05,48.0,nan
1.40604752e-05,48.0,nan
1.41905752e-05,48.0,nan
1.4321879e-05,48.0,nan
1.44543977e-05,46.0,nan
1.45881426e-05,46.0,nan
1.4723125e-05,46.0,nan
1.48593564e-05,46.0,nan
1.49968484e-05,46.0,nan
1.51356125e-05,46.0,nan
1.52756606e-05,46.0,nan
1.54170045e-05,46.0,nan
1.55596563e-05,46.0,nan
1.5703628e-05,46.0,nan
1.58489319e-05,46.0,nan
1.59955803e-05,46.0,nan
1.61435856e-05,46.0,nan
1.62929603e-05,46.0,nan
1.64437172e-05,44.0,nan
1.65958691e-05,44.0,nan
1.67494288e-05,44.0,nan
1.69044093e-05,44.0,nan
1.70608239e-05,44.0,nan
1.72186857e-05,44.0,nan
1.73780083e-05,44.0,nan
1.7538805e-05,44.0,nan
1.77010896e-05,44.0,nan
1.78648757e-05,44.0,nan
1.80301774e-05,44.0,nan
1.81970086e-05,44.0,nan
1.83653834e-05,42.0,nan
1.85353162e-05,42.0,nan
1.87068214e-05,42.0,nan
1.88799135e-05,42.0,nan
1.90546072e-05,42.0,nan
1.92309173e-05,42.0,nan
1.94088588e-05,42.0,nan
1.95884467e-05,42.0,nan
1.97696964e-05,40.0,nan
1.99526231e-05,40.0,nan
2.01372425e-05,40.0,nan
2.03235701e-05,40.0,nan
2.05116218e-05,40.0,nan
2.07014135e-05,40.0,nan
2.08929613e-05,40.0,nan
2.10862815e-05,40.0,nan
2.12813905e-05,40.0,nan
2.14783047e-05,40.0,nan
2.1677041e-05,40.0,nan
2.18776162e-05,40.0,nan
2.20800473e-05,40.0,nan
2.22843515e-05,40.0,nan
2.24905461e-05,40.0,nan
2.26986485e-05,40.0,nan
2.29086765e-05,40.0,nan
2.31206479e-05,40.0,nan
2.33345806e-05,40.0,nan
2.35504928e-05,40.0,nan
2.37684029e-05,40.0,nan
2.39883292e-05,40.0,nan
2.42102905e-05,40.0,nan
2.44343055e-05,40.0,nan
2.46603934e-05,38.0,nan
2.48885732e-05,38.0,nan
2.51188643e-05,38.0,nan
2.53512863e-05,38.0,nan
2.55858589e-05,38.0,nan
2.58226019e-05,38.0,nan
2.60615355e-05,38.0,nan
2.63026799e-05,38.0,nan
2.65460556e-05,38.0,nan
2.67916832e-05,38.0,nan
2.70395836e-05,38.0,nan
2.72897778e-05,36.0,nan
2.7542287e-05,36.0,nan
2.77971327e-05,36.0,nan
2.80543364e-05,36.0,nan
2.831392e-05,36.0,nan
2.85759054e-05,36.0,nan
2.8840315e-05,36.0,nan
2.91071712e-05,36.0,nan
2.93764965e-05,36.0,nan
2.96483139e-05,36.0,nan
2.99226464e-05,36.0,nan
3.01995172e-05,36.0,nan
3.04789499e-05,36.0,nan
3.07609681e-05,36.0,nan
3.10455959e-05,36.0,nan
3.13328572e-05,36.0,nan
3.16227766e-05,32.0,nan
3.19153786e-05,32.0,nan
3.22106879e-05,32.0,nan
3.25087297e-05,32.0,nan
3.28095293e-05,32.0,nan
3.31131121e-05,32.0,nan
3.3419504e-05,32.0,nan
3.37287309e-05,32.0,nan
3.4040819e-05,32.0,nan
3.43557948e-05,32.0,nan
3.4673685e-05,32.0,nan
3.49945167e-05,32.0,nan
3.5318317e-05,32.0,nan
3.56451133e-05,32.0,nan
3.59749335e-05,32.0,nan
3.63078055e-05,32.0,nan
3.66437575e-05,32.0,nan
3.6982818e-05,32.0,nan
3.73250158e-05,32.0,nan
3.76703799e-05,32.0,nan
3.80189396e-05,32.0,nan
3.83707245e-05,32.0,nan
3.87257645e-05,32.0,nan
3.90840896e-05,32.0,nan
3.94457302e-05,32.0,nan
3.98107171e-05,32.0,nan
4.01790811e-05,32.0,nan
4.05508535e-05,32.0,nan
4.0926066e-05,32.0,nan
4.13047502e-05,32.0,nan
4.16869383e-05,32.0,nan
4.20726628e-05,32.0,nan
4.24619564e-05,30.0,nan
4.2854852e-05,30.0,nan
4.32513831e-05,30.0,nan
4.36515832e-05,30.0,nan
4.40554864e-05,30.0,nan
4.44631267e-05,30.0,nan
4.4874539e-05,30.0,nan
4.5289758e-05,30.0,nan
4.5708819e-05,30.0,nan
4.61317575e-05,30.0,nan
4.65586094e-05,30.0,nan
4.69894109e-05,30.0,nan
4.74241985e-05,30.0,nan
4.78630092e-05,30.0,nan
4.83058802e-05,30.0,nan
4.8752849e-05,30.0,nan
4.92039536e-05,30.0,nan
4.96592321e-05,28.0,nan
5.01187234e-05,28.0,nan
5.05824662e-05,28.0,nan
5.10505e-05,28.0,nan
5.15228645e-05,28.0,nan
5.19995997e-05,28.0,nan
5.2480746e-05,28.0,nan
5.29663444e-05,28.0,nan
5.34564359e-05,28.0,nan
5.39510623e-05,28.0,nan
5.44502653e-05,28.0,nan
5.49540874e-05,28.0,nan
5.54625713e-05,28.0,nan
5.59757601e-05,26.0,nan
5.64936975e-05,26.0,nan
5.70164272e-05,26.0,nan
5.75439937e-05,26.0,50.0
5.80764418e-05,26.0,48.0
5.86138165e-05,26.0,48.0
5.91561634e-05,26.0,48.0
5.97035287e-05,26.0,48.0
6.02559586e-05,26.0,48.0
6.08135001e-05,26.0,48.0
6.13762005e-05,26.0,48.0
6.19441075e-05,26.0,48.0
6.25172693e-05,26.0,48.0
6.30957344e-05,26.0,46.0
6.36795521e-05,26.0,46.0
6.42687717e-05,26.0,46.0
6.48634434e-05,26.0,46.0
6.54636174e-05,26.0,46.0
6.60693448e-05,26.0,46.0
6.66806769e-05,26.0,46.0
6.72976656e-05,26.0,46.0
6.79203633e-05,26.0,46.0
6.85488226e-05,26.0,46.0
6.91830971e-05,24.0,46.0
6.98232404e-05,24.0,46.0
7.04693069e-05,24.0,44.0
7.11213514e-05,24.0,44.0
7.17794291e-05,24.0,44.0
7.2443596e-05,24.0,44.0
7.31139083e-05,24.0,44.0
7.3790423e-05,24.0,44.0
7.44731974e-05,24.0,44.0
7.51622894e-05,24.0,44.0
7.58577575e-05,24.0,44.0
7.65596607e-05,24.0,44.0
7.72680585e-05,24.0,44.0
7.79830111e-05,24.0,42.0
7.8704579e-05,24.0,42.0
7.94328235e-05,24.0,42.0
8.01678063e-05,24.0,42.0
8.09095899e-05,24.0,42.0
8.16582371e-05,24.0,42.0
8.24138115e-05,24.0,42.0
8.31763771e-05,22.0,42.0
8.39459987e-05,22.0,42.0
8.47227414e-05,22.0,40.0
8.55066713e-05,22.0,40.0
8.62978548e-05,22.0,40.0
8.7096359e-05,22.0,40.0
8.79022517e-05,22.0,40.0
8.87156012e-05,22.0,40.0
8.95364766e-05,22.0,40.0
9.03649474e-05,22.0,40.0
9.12010839e-05,20.0,40.0
9.20449572e-05,20.0,40.0
9.28966387e-05,20.0,40.0
9.37562007e-05,20.0,40.0
9.46237161e-05,20.0,40.0
9.54992586e-05,20.0,40.0
9.63829024e-05,20.0,38.0
9.72747224e-05,20.0,38.0
9.81747943e-05,20.0,38.0
9.90831945e-05,20.0,38.0
0.0001,20.0,38.0
0.000100925289,20.0,38.0
0.000101859139,20.0,38.0
0.00010280163,20.0,38.0
0.000103752842,20.0,38.0
0.000104712855,20.0,38.0
0.000105681751,20.0,36.0
0.000106659612,20.0,36.0
0.000107646521,20.0,36.0
0.000108642562,20.0,36.0
0.00010964782,20.0,36.0
0.000110662378,20.0,36.0
0.000111686325,20.0,36.0
0.000112719746,20.0,36.0
0.000113762729,20.0,36.0
0.000114815362,20.0,34.0
0.000115877736,20.0,34.0
0.000116949939,20.0,34.0
0.000118032064,20.0,34.0
0.000119124201,20.0,34.0
0.000120226443,20.0,34.0
0.000121338885,20.0,34.0
0.00012246162,20.0,34.0
0.000123594743,20.0,34.0
0.000124738351,20.0,34.0
0.000125892541,18.0,34.0
0.000127057411,18.0,34.0
0.000128233058,18.0,34.0
0.000129419584,18.0,34.0
0.000130617089,18.0,34.0
0.000131825674,18.0,34.0
0.000133045442,18.0,34.0
0.000134276496,18.0,34.0
0.000135518941,18.0,34.0
0.000136772883,18.0,32.0
0.000138038426,18.0,32.0
0.00013931568,18.0,32.0
0.000140604752,18.0,32.0
0.000141905752,18.0,32.0
0.00014321879,18.0,32.0
0.000144543977,18.0,32.0
0.000145881426,18.0,32.0
0.00014723125,18.0,32.0
0.000148593564,18.0,32.0
0.000149968484,18.0,32.0
0.000151356125,18.0,32.0
0.000152756606,18.0,32.0
0.000154170045,18.0,30.0
0.000155596563,16.0,30.0
0.00015703628,16.0,30.0
0.000158489319,16.0,30.0
0.000159955803,16.0,30.0
0.000161435856,16.0,30.0
0.000162929603,16.0,30.0
0.000164437172,16.0,30.0
0.000165958691,16.0,30.0
0.000167494288,16.0,30.0
0.000169044093,16.0,30.0
0.000170608239,16.0,30.0
0.000172186857,16.0,30.0
0.000173780083,16.0,30.0
0.00017538805,16.0,30.0
0.000177010896,16.0,28.0
0.000178648757,16.0,28.0
0.000180301774,16.0,28.0
0.000181970086,16.0,28.0
0.000183653834,16.0,28.0
0.000185353162,16.0,28.0
0.000187068214,16.0,28.0
0.000188799135,16.0,28.0
0.000190546072,16.0,28.0
0.000192309173,16.0,28.0
0.000194088588,16.0,28.0
0.000195884467,16.0,28.0
0.000197696964,16.0,28.0
0.000199526231,16.0,28.0
0.000201372425,16.0,28.0
0.000203235701,16.0,26.0
0.000205116218,16.0,26.0
0.000207014135,16.0,26.0
0.000208929613,16.0,26.0
0.000210862815,16.0,26.0
0.000212813905,14.0,26.0
0.000214783047,14.0,26.0
0.00021677041,14.0,26.0
0.000218776162,14.0,26.0
0.000220800473,14.0,26.0
0.000222843515,14.0,26.0
0.000224905461,14.0,26.0
0.000226986485,14.0,26.0
0.000229086765,14.0,26.0
0.000231206479,14.0,26.0
0.000233345806,14.0,26.0
0.000235504928,14.0,24.0
0.000237684029,14.0,24.0
0.000239883292,14.0,24.0
0.000242102905,14.0,24.0
0.000244343055,14.0,24.0
0.000246603934,14.0,24.0
0.000248885732,14.0,24.0
0.000251188643,14.0,24.0
0.000253512863,14.0,24.0
0.000255858589,14.0,24.0
0.000258226019,14.0,24.0
0.000260615355,14.0,24.0
0.000263026799,14.0,24.0
0.000265460556,14.0,24.0
0.000267916832,14.0,24.0
0.000270395836,14.0,24.0
0.000272897778,14.0,24.0
0.00027542287,14.0,24.0
0.000277971327,14.0,24.0
0.000280543364,14.0,24.0
0.0002831392,14.0,24.0
0.000285759054,14.0,22.0
0.00028840315,14.0,22.0
0.000291071712,14.0,22.0
0.000293764965,14.0,22.0
0.000296483139,12.0,22.0
0.000299226464,12.0,22.0
0.000301995172,12.0,22.0
0.000304789499,12.0,22.0
0.000307609681,12.0,22.0
0.000310455959,12.0,22.0
0.000313328572,12.0,22.0
0.000316227766,12.0,22.0
0.000319153786,12.0,22.0
0.000322106879,12.0,22.0
0.000325087297,12.0,22.0
0.000328095293,12.0,22.0
0.000331131121,12.0,22.0
0.00033419504,12.0,22.0
0.000337287309,12.0,22.0
0.00034040819,12.0,20.0
0.000343557948,12.0,20.0
0.00034673685,12.0,20.0
0.000349945167,12.0,20.0
0.00035318317,12.0,20.0
0.000356451133,12.0,20.0
0.000359749335,12.0,20.0
0.000363078055,12.0,20.0
0.000366437575,12.0,20.0
0.00036982818,12.0,20.0
0.000373250158,12.0,20.0
0.000376703799,12.0,20.0
0.000380189396,12.0,20.0
0.000383707245,12.0,20.0
0.000387257645,12.0,20.0
0.000390840896,12.0,20.0
0.000394457302,12.0,20.0
0.000398107171,12.0,20.0
0.000401790811,12.0,20.0
0.000405508535,10.0,18.0
0.00040926066,10.0,18.0
0.000413047502,10.0,18.0
0.000416869383,10.0,18.0
0.000420726628,10.0,18.0
0.000424619564,10.0,18.0
0.00042854852,10.0,18.0
0.000432513831,10.0,18.0
0.000436515832,10.0,18.0
0.000440554864,10.0,18.0
0.000444631267,10.0,18.0
0.00044874539,10.0,18.0
0.00045289758,10.0,18.0
0.00045708819,10.0,18.0
0.000461317575,10.0,18.0
0.000465586094,10.0,18.0
0.000469894109,10.0,18.0
0.000474241985,10.0,18.0
0.000478630092,10.0,18.0
0.000483058802,10.0,18.0
0.00048752849,10.0,18.0
0.000492039536,10.0,18.0
0.000496592321,10.0,18.0
0.000501187234,10.0,18.0
0.000505824662,10.0,18.0
0.000510505,10.0,18.0
0.000515228645,10.0,18.0
0.000519995997,10.0,16.0
0.00052480746,10.0,16.0
0.000529663444,10.0,16.0
0.000534564359,10.0,16.0
0.000539510623,10.0,16.0
0.000544502653,10.0,16.0
0.000549540874,10.0,16.0
0.000554625713,10.0,16.0
0.000559757601,10.0,16.0
0.000564936975,10.0,16.0
0.000570164272,10.0,16.0
0.000575439937,10.0,16.0
0.000580764418,10.0,16.0
0.000586138165,10.0,16.0
0.000591561634,10.0,16.0
0.000597035287,10.0,16.0
0.000602559586,10.0,16.0
0.000608135001,10.0,16.0
0.000613762005,10.0,16.0
0.000619441075,10.0,16.0
0.000625172693,10.0,16.0
0.000630957344,10.0,16.0
0.000636795521,10.0,16.0
0.000642687717,10.0,16.0
0.000648634434,10.0,16.0
0.000654636174,10.0,16.0
0.000660693448,10.0,14.0
0.000666806769,10.0,14.0
0.000672976656,10.0,14.0
0.000679203633,10.0,14.0
0.000685488226,10.0,14.0
0.000691830971,8.0,14.0
0.000698232404,8.0,14.0
0.000704693069,8.0,14.0
0.000711213514,8.0,14.0
0.000717794291,8.0,14.0
0.00072443596,8.0,14.0
0.000731139083,8.0,14.0
0.00073790423,8.0,14.0
0.000744731974,8.0,14.0
0.000751622894,8.0,14.0
0.000758577575,8.0,14.0
0.000765596607,8.0,14.0
0.000772680585,8.0,14.0
0.000779830111,8.0,14.0
0.00078704579,8.0,14.0
0.000794328235,8.0,14.0
0.000801678063,8.0,14.0
0.000809095899,8.0,14.0
0.000816582371,8.0,14.0
0.000824138115,8.0,14.0
0.000831763771,8.0,14.0
0.000839459987,8.0,14.0
0.000847227414,8.0,14.0
0.000855066713,8.0,14.0
0.000862978548,8.0,14.0
0.00087096359,8.0,12.0
0.000879022517,8.0,12.0
0.000887156012,8.0,12.0
0.000895364766,8.0,12.0
0.000903649474,8.0,12.0
0.000912010839,8.0,12.0
0.000920449572,8.0,12.0
0.000928966387,8.0,12.0
0.000937562007,8.0,12.0
0.000946237161,8.0,12.0
0.000954992586,8.0,12.0
0.000963829024,8.0,12.0
0.000972747224,8.0,12.0
0.000981747943,8.0,12.0
0.000990831945,8.0,12.0
0.001,8.0,12.0
0.00100925289,8.0,12.0
0.00101859139,8.0,12.0
0.0010280163,8.0,12.0
0.00103752842,8.0,12.0
0.00104712855,8.0,12.0
0.00105681751,8.0,12.0
0.00106659612,6.0,12.0
0.00107646521,6.0,12.0
0.00108642562,6.0,12.0
0.0010964782,6.0,12.0
0.00110662378,6.0,12.0
0.00111686325,6.0,12.0
0.00112719746,6.0,12.0
0.00113762729,6.0,12.0
0.00114815362,6.0,12.0
0.00115877736,6.0,12.0
0.00116949939,6.0,10.0
0.00118032064,6.0,10.0
0.00119124201,6.0,10.0
0.00120226443,6.0,10.0
0.00121338885,6.0,10.0
0.0012246162,6.0,10.0
0.00123594743,6.0,10.0
0.00124738351,6.0,10.0
0.00125892541,6.0,10.0
0.00127057411,6.0,10.0
0.00128233058,6.0,10.0
0.00129419584,6.0,10.0
0.00130617089,6.0,10.0
0.00131825674,6.0,10.0
0.00133045442,6.0,10.0
0.00134276496,6.0,10.0
0.00135518941,6.0,10.0
0.00136772883,6.0,10.0
0.00138038426,6.0,10.0
0.0013931568,6.0,10.0
0.00140604752,6.0,10.0
0.00141905752,6.0,10.0
0.0014321879,6.0,10.0
0.00144543977,6.0,10.0
0.00145881426,6.0,10.0
0.0014723125,6.0,10.0
0.00148593564,6.0,10.0
0.00149968484,6.0,10.0
0.00151356125,6.0,10.0
0.00152756606,6.0,10.0
0.00154170045,6.0,10.0
0.00155596563,6.0,10.0
0.0015703628,6.0,10.0
0.00158489319,6.0,10.0
0.00159955803,6.0,10.0
0.00161435856,6.0,10.0
0.00162929603,6.0,10.0
0.00164437172,6.0,10.0
0.00165958691,6.0,10.0
0.00167494288,6.0,10.0
0.00169044093,6.0,10.0
0.00170608239,6.0,8.0
0.00172186857,6.0,8.0
0.00173780083,6.0,8.0
0.0017538805,6.0,8.0
0.00177010896,6.0,8.0
0.00178648757,6.0,8.0
0.00180301774,6.0,8.0
0.00181970086,6.0,8.0
0.00183653834,6.0,8.0
0.00185353162,6.0,8.0
0.00187068214,6.0,8.0
0.00188799135,6.0,8.0
0.00190546072,6.0,8.0
0.00192309173,6.0,8.0
0.00194088588,6.0,8.0
0.00195884467,6.0,8.0
0.00197696964,6.0,8.0
0.00199526231,6.0,8.0
0.00201372425,6.0,8.0
0.00203235701,6.0,8.0
0.00205116218,4.0,8.0
0.00207014135,4.0,8.0
0.00208929613,4.0,8.0
0.00210862815,4.0,8.0
0.00212813905,4.0,8.0
0.00214783047,4.0,8.0
0.0021677041,4.0,8.0
0.00218776162,4.0,8.0
0.00220800473,4.0,8.0
0.00222843515,4.0,8.0
0.00224905461,4.0,8.0
0.00226986485,4.0,8.0
0.00229086765,4.0,8.0
0.00231206479,4.0,8.0
0.00233345806,4.0,8.0
0.00235504928,4.0,8.0
0.00237684029,4.0,8.0
0.00239883292,4.0,8.0
0.00242102905,4.0,8.0
0.00244343055,4.0,8.0
0.00246603934,4.0,8.0
0.00248885732,4.0,8.0
0.00251188643,4.0,8.0
0.00253512863,4.0,8.0
0.00255858589,4.0,8.0
0.00258226019,4.0,6.0
0.00260615355,4.0,6.0
0.00263026799,4.0,6.0
0.00265460556,4.0,6.0
0.00267916832,4.0,6.0
0.00270395836,4.0,6.0
0.00272897778,4.0,6.0
0.0027542287,4.0,6.0
0.00277971327,4.0,6.0
0.00280543364,4.0,6.0
0.002831392,4.0,6.0
0.00285759054,4.0,6.0
0.0028840315,4.0,6.0
0.00291071712,4.0,6.0
0.00293764965,4.0,6.0
0.00296483139,4.0,6.0
0.00299226464,4.0,6.0
0.00301995172,4.0,6.0
0.00304789499,4.0,6.0
0.00307609681,4.0,6.0
0.00310455959,4.0,6.0
0.00313328572,4.0,6.0
0.00316227766,4.0,6.0
0.00319153786,4.0,6.0
0.00322106879,4.0,6.0
0.00325087297,4.0,6.0
0.00328095293,4.0,6.0
0.00331131121,4.0,6.0
0.0033419504,4.0,6.0
0.00337287309,4.0,6.0
0.0034040819,4.0,6.0
0.00343557948,4.0,6.0
0.0034673685,4.0,6.0
0.00349945167,4.0,6.0
0.0035318317,4.0,6.0
0.00356451133,4.0,6.0
0.00359749335,4.0,6.0
0.00363078055,4.0,6.0
0.00366437575,4.0,6.0
0.0036982818,4.0,6.0
0.00373250158,4.0,6.0
0.00376703799,4.0,6.0
0.00380189396,4.0,6.0
0.00383707245,4.0,6.0
0.00387257645,4.0,6.0
0.00390840896,4.0,6.0
0.00394457302,4.0,6.0
0.00398107171,4.0,6.0
0.00401790811,4.0,6.0
0.00405508535,4.0,6.0
0.0040926066,4.0,6.0
0.00413047502,4.0,6.0
0.00416869383,4.0,6.0
0.00420726628,4.0,6.0
0.00424619564,4.0,6.0
0.0042854852,4.0,6.0
0.00432513831,4.0,6.0
0.00436515832,4.0,6.0
0.00440554864,4.0,6.0
0.00444631267,4.0,6.0
0.0044874539,4.0,6.0
0.0045289758,4.0,6.0
0.0045708819,4.0,6.0
0.00461317575,4.0,6.0
0.00465586094,4.0,6.0
0.00469894109,4.0,6.0
0.00474241985,4.0,6.0
0.00478630092,4.0,6.0
0.00483058802,4.0,6.0
0.0048752849,4.0,4.0
0.00492039536,4.0,4.0
0.00496592321,4.0,4.0
0.00501187234,4.0,4.0
0.00505824662,4.0,4.0
0.00510505,4.0,4.0
0.00515228645,4.0,4.0
0.00519995997,4.0,4.0
0.0052480746,4.0,4.0
0.00529663444,4.0,4.0
0.00534564359,4.0,4.0
0.00539510623,4.0,4.0
0.00544502653,4.0,4.0
0.00549540874,4.0,4.0
0.00554625713,4.0,4.0
0.00559757601,4.0,4.0
0.00564936975,4.0,4.0
0.00570164272,4.0,4.0
0.00575439937,4.0,4.0
0.00580764418,4.0,4.0
0.00586138165,4.0,4.0
0.00591561634,4.0,4.0
0.00597035287,4.0,4.0
0.00602559586,4.0,4.0
0.00608135001,4.0,4.0
0.00613762005,4.0,4.0
0.00619441075,4.0,4.0
0.00625172693,4.0,4.0
0.00630957344,2.0,4.0
0.00636795521,2.0,4.0
0.00642687717,2.0,4.0
0.00648634434,2.0,4.0
0.00654636174,2.0,4.0
0.00660693448,2.0,4.0
0.00666806769,2.0,4.0
0.00672976656,2.0,4.0
0.00679203633,2.0,4.0
0.00685488226,2.0,4.0
0.00691830971,2.0,4.0
0.00698232404,2.0,4.0
0.00704693069,2.0,4.0
0.00711213514,2.0,4.0
0.00717794291,2.0,4.0
0.0072443596,2.0,4.0
0.00731139083,2.0,4.0
0.0073790423,2.0,4.0
0.00744731974,2.0,4.0
0.00751622894,2.0,4.0
0.00758577575,2.0,4.0
0.00765596607,2.0,4.0
0.00772680585,2.0,4.0
0.00779830111,2.0,4.0
0.0078704579,2.0,4.0
0.00794328235,2.0,4.0
0.00801678063,2.0,4.0
0.00809095899,2.0,4.0
0.00816582371,2.0,4.0
0.00824138115,2.0,4.0
0.00831763771,2.0,4.0
0.00839459987,2.0,4.0
0.00847227414,2.0,4.0
0.00855066713,2.0,4.0
0.00862978548,2.0,4.0
0.0087096359,2.0,4.0
0.00879022517,2.0,4.0
0.00887156012,2.0,4.0
0.00895364766,2.0,4.0
0.00903649474,2.0,4.0
0.00912010839,2.0,4.0
0.00920449572,2.0,4.0
0.00928966387,2.0,4.0
0.00937562007,2.0,4.0
0.00946237161,2.0,4.0
0.00954992586,2.0,4.0
0.00963829024,2.0,4.0
0.00972747224,2.0,4.0
0.00981747943,2.0,2.0
0.00990831945,2.0,2.0
0.01,2.0,2.0
0.0100925289,2.0,2.0
0.0101859139,2.0,2.0
0.010280163,2.0,2.0
0.0103752842,2.0,2.0
0.0104712855,2.0,2.0
0.0105681751,2.0,2.0
0.0106659612,2.0,2.0
0.0107646521,2.0,2.0
0.0108642562,2.0,2.0
0.010964782,2.0,2.0
0.0110662378,2.0,2.0
0.0111686325,2.0,2.0
0.0112719746,2.0,2.0
0.0113762729,2.0,2.0
0.0114815362,2.0,2.0
0.0115877736,2.0,2.0
0.0116949939,2.0,2.0
0.0118032064,2.0,2.0
0.0119124201,2.0,2.0
0.0120226443,2.0,2.0
0.0121338885,2.0,2.0
0.012246162,2.0,2.0
0.0123594743,2.0,2.0
0.0124738351,2.0,2.0
0.0125892541,2.0,2.0
0.0127057411,2.0,2.0
0.0128233058,2.0,2.0
0.0129419584,2.0,2.0
0.0130617089,2.0,2.0
0.0131825674,2.0,2.0
0.0133045442,2.0,2.0
0.0134276496,2.0,2.0
0.0135518941,2.0,2.0
0.0136772883,2.0,2.0
0.0138038426,2.0,2.0
0.013931568,2.0,2.0
0.0140604752,2.0,2.0
0.0141905752,2.0,2.0
0.014321879,2.0,2.0
0.0144543977,2.0,2.0
0.0145881426,2.0,2.0
0.014723125,2.0,2.0
0.0148593564,2.0,2.0
0.0149968484,2.0,2.0
0.0151356125,2.0,2.0
0.0152756606,2.0,2.0
0.0154170045,2.0,2.0
0.0155596563,2.0,2.0
0.015703628,2.0,2.0
0.0158489319,2.0,2.0
0.0159955803,2.0,2.0
0.0161435856,2.0,2.0
0.0162929603,2.0,2.0
0.0164437172,2.0,2.0
0.0165958691,2.0,2.0
0.0167494288,2.0,2.0
0.0169044093,2.0,2.0
0.0170608239,2.0,2.0
0.0172186857,2.0,2.0
0.0173780083,2.0,2.0
0.017538805,2.0,2.0
0.0177010896,2.0,2.0
0.0178648757,2.0,2.0
0.0180301774,2.0,2.0
0.0181970086,2.0,2.0
0.0183653834,2.0,2.0
0.0185353162,2.0,2.0
0.0187068214,2.0,2.0
0.0188799135,2.0,2.0
0.0190546072,2.0,2.0
0.0192309173,2.0,2.0
0.0194088588,2.0,2.0
0.0195884467,2.0,2.0
0.0197696964,2.0,2.0
0.0199526231,2.0,2.0
0.0201372425,2.0,2.0
0.0203235701,2.0,2.0
0.0205116218,2.0,2.0
0.0207014135,2.0,2.0
0.0208929613,2.0,2.0
0.0210862815,2.0,2.0
0.0212813905,2.0,2.0
0.0214783047,2.0,2.0
0.021677041,2.0,2.0
0.0218776162,2.0,2.0
0.0220800473,2.0,2.0
0.0222843515,2.0,2.0
0.0224905461,2.0,2.0
0.0226986485,2.0,2.0
0.0229086765,2.0,2.0
0.0231206479,2.0,2.0
0.0233345806,2.0,2.0
0.0235504928,2.0,2.0
0.0237684029,2.0,2.0
0.0239883292,2.0,2.0
0.0242102905,2.0,2.0
0.0244343055,2.0,2.0
0.0246603934,2.0,2.0
0.0248885732,2.0,2.0
0.0251188643,2.0,2.0
0.0253512863,2.0,2.0
0.0255858589,2.0,2.0
0.0258226019,2.0,2.0
0.0260615355,2.0,2.0
0.0263026799,2.0,2.0
0.0265460556,2.0,2.0
0.0267916832,2.0,2.0
0.0270395836,2.0,2.0
0.0272897778,2.0,2.0
0.027542287,2.0,2.0
0.0277971327,2.0,2.0
0.0280543364,2.0,2.0
0.02831392,2.0,2.0
0.0285759054,2.0,2.0
0.028840315,2.0,2.0
0.0291071712,2.0,2.0
0.0293764965,2.0,2.0
0.0296483139,2.0,2.0
0.0299226464,2.0,2.0
0.0301995172,2.0,2.0
0.0304789499,2.0,2.0
0.0307609681,2.0,2.0
0.0310455959,2.0,2.0
0.0313328572,2.0,2.0
0.0316227766,2.0,2.0
0.0319153786,2.0,2.0
0.0322106879,2.0,2.0
0.0325087297,2.0,2.0
0.0328095293,2.0,2.0
0.0331131121,2.0,2.0
0.033419504,2.0,2.0
0.0337287309,2.0,2.0
0.034040819,2.0,2.0
0.0343557948,2.0,2.0
0.034673685,2.0,2.0
0.0349945167,2.0,2.0
0.035318317,2.0,2.0
0.0356451133,2.0,2.0
0.0359749335,2.0,2.0
0.0363078055,2.0,2.0
0.0366437575,2.0,2.0
0.036982818,2.0,2.0
0.0373250158,2.0,2.0
0.0376703799,2.0,2.0
0.0380189396,2.0,2.0
0.0383707245,2.0,2.0
0.0387257645,2.0,2.0
0.0390840896,2.0,2.0
0.0394457302,2.0,2.0
0.0398107171,2.0,2.0
0.0401790811,2.0,2.0
0.0405508535,2.0,2.0
0.040926066,2.0,2.0
0.0413047502,2.0,2.0
0.0416869383,2.0,2.0
0.0420726628,2.0,2.0
0.0424619564,2.0,2.0
0.042854852,2.0,2.0
0.0432513831,2.0,2.0
0.0436515832,2.0,2.0
0.0440554864,2.0,2.0
0.0444631267,2.0,2.0
0.044874539,2.0,2.0
0.045289758,2.0,2.0
0.045708819,2.0,2.0
0.0461317575,2.0,2.0
0.0465586094,2.0,2.0
0.0469894109,2.0,2.0
0.0474241985,2.0,2.0
0.0478630092,2.0,2.0
0.0483058802,2.0,2.0
0.048752849,2.0,2.0
0.0492039536,2.0,2.0
0.0496592321,2.0,2.0
0.0501187234,2.0,2.0
0.0505824662,2.0,2.0
0.0510505,2.0,2.0
0.0515228645,2.0,2.0
0.0519995997,2.0,2.0
0.052480746,2.0,2.0
0.0529663444,2.0,2.0
0.0534564359,2.0,2.0
0.0539510623,2.0,2.0
0.0544502653,2.0,2.0
0.0549540874,2.0,2.0
0.0554625713,2.0,2.0
0.0559757601,2.0,2.0
0.0564936975,2.0,2.0
0.0570164272,2.0,2.0
0.0575439937,2.0,2.0
0.0580764418,2.0,2.0
0.0586138165,2.0,2.0
0.0591561634,2.0,2.0
0.0597035287,nan,2.0
0.0602559586,nan,2.0
0.0608135001,nan,2.0
0.0613762005,nan,2.0
0.0619441075,nan,2.0
0.0625172693,nan,2.0
0.0630957344,nan,2.0
0.0636795521,nan,2.0
0.0642687717,nan,2.0
0.0648634434,nan,2.0
0.0654636174,nan,2.0
0.0660693448,nan,2.0
0.0666806769,nan,2.0
0.0672976656,nan,2.0
0.0679203633,nan,2.0
0.0685488226,nan,2.0
0.0691830971,nan,2.0
0.0698232404,nan,2.0
0.0704693069,nan,2.0
0.0711213514,nan,2.0
0.0717794291,nan,2.0
0.072443596,nan,2.0
0.0731139083,nan,2.0
0.073790423,nan,2.0
0.0744731974,nan,2.0
0.0751622894,nan,2.0
0.0758577575,nan,2.0
0.0765596607,nan,2.0
0.0772680585,nan,2.0
0.0779830111,nan,2.0
0.078704579,nan,2.0
0.0794328235,nan,2.0
0.0801678063,nan,2.0
0.0809095899,nan,2.0
0.0816582371,nan,2.0
0.0824138115,nan,nan
0.0831763771,nan,nan
0.0839459987,nan,nan
0.0847227414,nan,nan
0.0855066713,nan,nan
0.0862978548,nan,nan
0.087096359,nan,nan
0.0879022517,nan,nan
0.0887156012,nan,nan
0.0895364766,nan,nan
0.0903649474,nan,nan
0.0912010839,nan,nan
0.0920449572,nan,nan
0.0928966387,nan,nan
0.0937562007,nan,nan
0.0946237161,nan,nan
0.0954992586,nan,nan
0.0963829024,nan,nan
0.0972747224,nan,nan
0.0981747943,nan,nan
0.0990831945,nan,nan
0.1,nan,nan


==> data/mid-vs-3qubit-depth-cnu-depth-with-3-qubit-gates.csv <==
maximum-interaction-distance 0,91 post-compilation-depth 0,maximum-interaction-distance 1,91 post-compilation-depth 1,maximum-interaction-distance 2,59 post-compilation-depth 2,maximum-interaction-distance 3,59 post-compilation-depth 3,maximum-interaction-distance 4,19 post-compilation-depth 4,maximum-interaction-distance 5,19 post-compilation-depth 5
1,438,2,225,1,406,2,100,1,157,2,18
2,462,3,56,2,301,3,27,2,89,3,33
3,336,4,54,3,196,4,31,3,98,4,15
4,189,5,47,4,157,5,37,4,97,5,15
5,203,6,48,5,185,6,37,5,93,6,15
6,196,7,49,6,177,7,37,6,101,7,15
7,215,8,53,7,175,8,36,7,101,8,15
8,214,9,55,8,179,9,34,8,102,9,15
9,233,10,53,9,183,10,33,9,102,10,15
10,231,11,53,10,182,11,33,10,102,11,15
11,231,12,53,11,182,12,33,11,102,12,15
12,231,13,53,12,182,13,33,12,102,13,15
13,231,14,53,13,182,14,33,13,102,14,15
14,231,15,53,14,182,15,33,14,102,15,15
15,231,,,15,182,,,15,102,,


==> data/mid-vs-3qubit-depth-cnu-depth.csv <==
maximum-interaction-distance 0,91 post-compilation-depth 0,maximum-interaction-distance 1,91 post-compilation-depth 1,maximum-interaction-distance 2,59 post-compilation-depth 2,maximum-interaction-distance 3,59 post-compilation-depth 3,maximum-interaction-distance 4,19 post-compilation-depth 4,maximum-interaction-distance 5,19 post-compilation-depth 5
1,438,2,225,1,406,2,100,1,157,2,18
2,462,3,56,2,301,3,27,2,89,3,33
3,336,4,54,3,196,4,31,3,98,4,15
4,189,5,47,4,157,5,37,4,97,5,15
5,203,6,48,5,185,6,37,5,93,6,15
6,196,7,49,6,177,7,37,6,101,7,15
7,215,8,53,7,175,8,36,7,101,8,15
8,214,9,55,8,179,9,34,8,102,9,15
9,233,10,53,9,183,10,33,9,102,10,15
10,231,11,53,10,182,11,33,10,102,11,15
11,231,12,53,11,182,12,33,11,102,12,15
12,231,13,53,12,182,13,33,12,102,13,15
13,231,14,53,13,182,14,33,13,102,14,15
14,231,15,53,14,182,15,33,14,102,15,15
15,231,,,15,182,,,15,102,,


==> data/mid-vs-3qubit-depth-cuccaro-depth-with-3-qubit-gates.csv <==
maximum-interaction-distance 0,94 post-compilation-depth 0,maximum-interaction-distance 1,94 post-compilation-depth 1,maximum-interaction-distance 2,54 post-compilation-depth 2,maximum-interaction-distance 3,54 post-compilation-depth 3,maximum-interaction-distance 4,14 post-compilation-depth 4,maximum-interaction-distance 5,14 post-compilation-depth 5
1,1738,2,229,1,883,2,128,1,217,2,32
2,1145,3,264,2,604,3,143,2,141,3,35
3,1093,4,298,3,622,4,158,3,151,4,36
4,1112,5,272,4,625,5,151,4,147,5,37
5,1107,6,275,5,632,6,157,5,152,6,36
6,1100,7,281,6,630,7,158,6,152,7,36
7,1110,8,274,7,633,8,158,7,152,8,36
8,1106,9,263,8,636,9,151,8,152,9,36
9,1091,10,274,9,626,10,156,9,152,10,36
10,1093,11,274,10,628,11,156,10,152,11,36
11,1093,12,274,11,628,12,156,11,152,12,36
12,1093,13,274,12,628,13,156,12,152,13,36
13,1093,14,274,13,628,14,156,13,152,14,36
14,1093,15,274,14,628,15,156,14,152,15,36
15,1093,,,15,628,,,15,152,,


==> data/mid-vs-3qubit-depth-cuccaro-depth.csv <==
maximum-interaction-distance 0,94  0,maximum-interaction-distance 1,94  1,maximum-interaction-distance 2,54  2,maximum-interaction-distance 3,54  3,maximum-interaction-distance 4,14  4,maximum-interaction-distance 5,14  5
1,1738,2,229,1,883,2,128,1,217,2,32
2,1145,3,264,2,604,3,143,2,141,3,35
3,1093,4,298,3,622,4,158,3,151,4,36
4,1112,5,272,4,625,5,151,4,147,5,37
5,1107,6,275,5,632,6,157,5,152,6,36
6,1100,7,281,6,630,7,158,6,152,7,36
7,1110,8,274,7,633,8,158,7,152,8,36
8,1106,9,263,8,636,9,151,8,152,9,36
9,1091,10,274,9,626,10,156,9,152,10,36
10,1093,11,274,10,628,11,156,10,152,11,36
11,1093,12,274,11,628,12,156,11,152,12,36
12,1093,13,274,12,628,13,156,12,152,13,36
13,1093,14,274,13,628,14,156,13,152,14,36
14,1093,15,274,14,628,15,156,14,152,15,36
15,1093,,,15,628,,,15,152,,


==> data/mid-vs-3qubit-gc-cnu-gate-count-with-3-qubit-gates.csv <==
maximum-interaction-distance 0,91 post-compilation-gate-count 0,maximum-interaction-distance 1,91 post-compilation-gate-count 1,maximum-interaction-distance 2,59 post-compilation-gate-count 2,maximum-interaction-distance 3,59 post-compilation-gate-count 3,maximum-interaction-distance 4,19 post-compilation-gate-count 4,maximum-interaction-distance 5,19 post-compilation-gate-count 5
1,2566,2,557,1,1728,2,288,1,433,2,29
2,2242,3,146,2,1353,3,288,2,259,3,44
3,1699,4,122,3,972,4,288,3,238,4,44
4,1255,5,122,4,798,5,288,4,238,5,44
5,1246,6,122,5,798,6,288,5,238,6,44
6,1246,7,122,6,798,7,288,6,238,7,44
7,1246,8,122,7,798,8,288,7,238,8,44
8,1246,9,122,8,798,9,288,8,238,9,44
9,1246,10,122,9,798,10,288,9,238,10,44
10,1246,11,122,10,798,11,288,10,238,11,44
11,1246,12,122,11,798,12,288,11,238,12,44
12,1246,13,122,12,798,13,288,12,238,13,44
13,1246,14,122,13,798,14,288,13,238,14,44
14,1246,15,122,14,798,15,288,14,238,15,44
15,1246,,,15,798,,,15,238,,


==> data/mid-vs-3qubit-gc-cnu-gate-count.csv <==
maximum-interaction-distance 0,91 post-compilation-gate-count 0,maximum-interaction-distance 1,91 post-compilation-gate-count 1,maximum-interaction-distance 2,59 post-compilation-gate-count 2,maximum-interaction-distance 3,59 post-compilation-gate-count 3,maximum-interaction-distance 4,19 post-compilation-gate-count 4,maximum-interaction-distance 5,19 post-compilation-gate-count 5
1,2566,2,557,1,1728,2,288,1,433,2,29
2,2242,3,146,2,1353,3,288,2,259,3,44
3,1699,4,122,3,972,4,288,3,238,4,44
4,1255,5,122,4,798,5,288,4,238,5,44
5,1246,6,122,5,798,6,288,5,238,6,44
6,1246,7,122,6,798,7,288,6,238,7,44
7,1246,8,122,7,798,8,288,7,238,8,44
8,1246,9,122,8,798,9,288,8,238,9,44
9,1246,10,122,9,798,10,288,9,238,10,44
10,1246,11,122,10,798,11,288,10,238,11,44
11,1246,12,122,11,798,12,288,11,238,12,44
12,1246,13,122,12,798,13,288,12,238,13,44
13,1246,14,122,13,798,14,288,13,238,14,44
14,1246,15,122,14,798,15,288,14,238,15,44
15,1246,,,15,798,,,15,238,,


==> data/mid-vs-3qubit-gc-cuccaro-gate-count-with-3-qubit-gates.csv <==
maximum-interaction-distance 0,94  0,maximum-interaction-distance 1,94  1,maximum-interaction-distance 2,54  2,maximum-interaction-distance 3,54  3,maximum-interaction-distance 4,14  4,maximum-interaction-distance 5,14  5
1,3108,2,451,1,1577,2,244,1,340,2,55
2,1845,3,442,2,950,3,235,2,211,3,55
3,1629,4,433,3,911,4,235,3,211,4,55
4,1626,5,421,4,911,5,235,4,211,5,55
5,1620,6,418,5,911,6,235,5,211,6,55
6,1614,7,418,6,911,7,235,6,211,7,55
7,1614,8,418,7,911,8,235,7,211,8,55
8,1614,9,418,8,911,9,235,8,211,9,55
9,1614,10,415,9,911,10,235,9,211,10,55
10,1611,11,415,10,911,11,235,10,211,11,55
11,1611,12,415,11,911,12,235,11,211,12,55
12,1611,13,415,12,911,13,235,12,211,13,55
13,1611,14,415,13,911,14,235,13,211,14,55
14,1611,15,415,14,911,15,235,14,211,15,55
15,1611,,,15,911,,,15,211,,


==> data/mid-vs-3qubit-gc-cuccaro-gate-count.csv <==
maximum-interaction-distance 0,94  0,maximum-interaction-distance 1,94  1,maximum-interaction-distance 2,54  2,maximum-interaction-distance 3,54  3,maximum-interaction-distance 4,14  4,maximum-interaction-distance 5,14  5
1,3108,2,451,1,1577,2,244,1,340,2,55
2,1845,3,442,2,950,3,235,2,211,3,55
3,1629,4,433,3,911,4,235,3,211,4,55
4,1626,5,421,4,911,5,235,4,211,5,55
5,1620,6,418,5,911,6,235,5,211,6,55
6,1614,7,418,6,911,7,235,6,211,7,55
7,1614,8,418,7,911,8,235,7,211,8,55
8,1614,9,418,8,911,9,235,8,211,9,55
9,1614,10,415,9,911,10,235,9,211,10,55
10,1611,11,415,10,911,11,235,10,211,11,55
11,1611,12,415,11,911,12,235,11,211,12,55
12,1611,13,415,12,911,13,235,12,211,13,55
13,1611,14,415,13,911,14,235,13,211,14,55
14,1611,15,415,14,911,15,235,14,211,15,55
15,1611,,,15,911,,,15,211,,


==> data/mid-vs-best-bv-depth.csv <==
maximum-interaction-distance,99 post-compilation-depth 0,99 post-compilation-depth 1,63 post-compilation-depth 2,63 post-compilation-depth 3,27 post-compilation-depth 4,27 post-compilation-depth 5
1,838,838,531,531,117,117
2,339,295,199,176,43,40
3,206,175,133,115,28,28
4,140,131,83,79,28,28
5,133,106,73,70,28,28
6,109,106,112,80,28,28
7,110,106,107,73,28,28
8,108,103,74,67,28,28
9,167,122,64,64,28,28
10,123,103,64,64,28,28
11,109,100,64,64,28,28
12,103,100,64,64,28,28
13,100,100,64,64,28,28
14,100,100,64,64,28,28
15,100,100,64,64,28,28


==> data/mid-vs-best-cnu-depth.csv <==
maximum-interaction-distance,91 post-compilation-depth 0,91 post-compilation-depth 1,51 post-compilation-depth 2,51 post-compilation-depth 3,11 post-compilation-depth 4,11 post-compilation-depth 5
1,438,438,296,296,94,94
2,462,378,288,225,52,47
3,336,214,189,124,60,47
4,189,113,168,92,65,47
5,203,104,173,85,69,47
6,196,104,183,85,67,47
7,215,104,195,85,67,47
8,214,104,196,85,67,47
9,233,104,194,85,67,47
10,231,104,203,85,67,47
11,231,104,203,85,67,47
12,231,104,203,85,67,47
13,231,104,203,85,67,47
14,231,104,203,85,67,47
15,231,104,203,85,67,47


==> data/mid-vs-best-cuccaro-depth.csv <==
maximum-interaction-distance,94 post-compilation-depth 0,94 post-compilation-depth 1,54 post-compilation-depth 2,54 post-compilation-depth 3,14 post-compilation-depth 4,14 post-compilation-depth 5
1,1738,1738,883,883,217,217
2,1145,1099,604,579,141,137
3,1093,1021,622,577,151,137
4,1112,1024,625,577,147,137
5,1107,1018,632,577,152,137
6,1100,1017,630,577,152,137
7,1110,1017,633,577,152,137
8,1106,1017,636,577,152,137
9,1091,1017,626,577,152,137
10,1093,1017,628,577,152,137
11,1093,1017,628,577,152,137
12,1093,1017,628,577,152,137
13,1093,1017,628,577,152,137
14,1093,1017,628,577,152,137
15,1093,1017,628,577,152,137


==> data/mid-vs-best-qaoa-depth.csv <==
maximum-interaction-distance,50 post-compilation-depth 0,50 post-compilation-depth 1,40 post-compilation-depth 2,40 post-compilation-depth 3,30 post-compilation-depth 4,30 post-compilation-depth 5,20 post-compilation-depth 6,20 post-compilation-depth 7
1,549,549,290,290,159,159,40,40
2,384,312,187,146,108,84,30,28
3,275,162,141,79,78,44,37,28
4,216,101,128,70,66,37,37,28
5,197,74,122,49,76,37,35,28
6,200,70,126,52,74,37,35,28
7,192,67,123,49,73,37,35,28
8,201,67,126,49,77,37,35,28
9,195,67,128,49,76,37,35,28
10,207,67,125,49,76,37,35,28
11,207,67,125,49,76,37,35,28
12,207,67,125,49,76,37,35,28
13,207,67,125,49,76,37,35,28
14,207,67,125,49,76,37,35,28
15,207,67,125,49,76,37,35,28


==> data/mid-vs-best-qft-adder-depth.csv <==
maximum-interaction-distance,66 post-compilation-depth 0,66 post-compilation-depth 1,42 post-compilation-depth 2,42 post-compilation-depth 3,18 post-compilation-depth 4,18 post-compilation-depth 5
1,4258,4258,1917,1917,459,459
2,3532,2913,1466,1275,302,265
3,3364,1899,1421,779,348,170
4,2890,1241,1315,541,356,164
5,3369,877,1409,404,332,164
6,3485,725,1420,404,350,164
7,3477,644,1430,404,357,164
8,3509,644,1486,404,357,164
9,3488,644,1531,404,357,164
10,3555,644,1591,404,357,164
11,3555,644,1591,404,357,164
12,3555,644,1591,404,357,164
13,3555,644,1591,404,357,164
14,3555,644,1591,404,357,164
15,3555,644,1591,404,357,164


==> data/mid-vs-depth-bv-depth.csv <==
maximum-interaction-distance,99 post-compilation-depth 0,87 post-compilation-depth 1,75 post-compilation-depth 2,63 post-compilation-depth 3,51 post-compilation-depth 4,39 post-compilation-depth 5,27 post-compilation-depth 6,15 post-compilation-depth 7,3 post-compilation-depth 8
1,838,741,660,531,328,219,117,42,4
2,339,297,247,199,112,76,43,22,4
3,206,190,162,133,78,71,28,16,4
4,140,136,100,83,52,49,28,16,4
5,133,116,86,73,52,55,28,16,4
6,109,97,82,112,52,43,28,16,4
7,110,98,82,107,52,40,28,16,4
8,108,160,115,74,52,40,28,16,4
9,167,120,80,64,52,40,28,16,4
10,123,88,76,64,52,40,28,16,4
11,109,88,76,64,52,40,28,16,4
12,103,88,76,64,52,40,28,16,4
13,100,88,76,64,52,40,28,16,4
14,100,88,76,64,52,40,28,16,4
15,100,88,76,64,52,40,28,16,4


==> data/mid-vs-depth-bv.csv <==
maximum-interaction-distance,99 post-compilation-depth 0,87 post-compilation-depth 1,75 post-compilation-depth 2,63 post-compilation-depth 3,51 post-compilation-depth 4,39 post-compilation-depth 5,27 post-compilation-depth 6,15 post-compilation-depth 7,3 post-compilation-depth 8
1,838,741,660,531,328,219,117,42,4
2,339,297,247,199,112,76,43,22,4
3,206,190,162,133,78,71,28,16,4
4,140,136,100,83,52,49,28,16,4
5,133,116,86,73,52,55,28,16,4
6,109,97,82,112,52,43,28,16,4
7,110,98,82,107,52,40,28,16,4
8,108,160,115,74,52,40,28,16,4
9,167,120,80,64,52,40,28,16,4
10,123,88,76,64,52,40,28,16,4
11,109,88,76,64,52,40,28,16,4
12,103,88,76,64,52,40,28,16,4
13,100,88,76,64,52,40,28,16,4
14,100,88,76,64,52,40,28,16,4
15,100,88,76,64,52,40,28,16,4


==> data/mid-vs-depth-cnu-depth.csv <==
maximum-interaction-distance,91 post-compilation-depth 0,83 post-compilation-depth 1,75 post-compilation-depth 2,67 post-compilation-depth 3,59 post-compilation-depth 4,51 post-compilation-depth 5,43 post-compilation-depth 6,35 post-compilation-depth 7,27 post-compilation-depth 8,19 post-compilation-depth 9,11 post-compilation-depth 10
1,438,408,485,638,406,296,187,261,135,157,94
2,462,524,574,452,301,288,216,233,137,89,52
3,336,361,307,330,196,189,139,128,89,98,60
4,189,300,230,271,157,168,145,156,107,97,65
5,203,258,223,247,185,173,163,166,115,93,69
6,196,252,245,241,177,183,167,175,126,101,67
7,215,253,250,246,175,195,189,175,137,101,67
8,214,261,249,244,179,196,192,175,133,102,67
9,233,257,252,245,183,194,192,175,137,102,67
10,231,258,252,260,182,203,192,175,136,102,67
11,231,258,252,260,182,203,192,175,136,102,67
12,231,258,252,260,182,203,192,175,136,102,67
13,231,258,252,260,182,203,192,175,136,102,67
14,231,258,252,260,182,203,192,175,136,102,67
15,231,258,252,260,182,203,192,175,136,102,67


==> data/mid-vs-depth-cnu.csv <==
maximum-interaction-distance,91 post-compilation-depth 0,83 post-compilation-depth 1,75 post-compilation-depth 2,67 post-compilation-depth 3,59 post-compilation-depth 4,51 post-compilation-depth 5,43 post-compilation-depth 6,35 post-compilation-depth 7,27 post-compilation-depth 8,19 post-compilation-depth 9,11 post-compilation-depth 10
1,438,408,485,638,406,296,187,261,135,157,94
2,462,524,574,452,301,288,216,233,137,89,52
3,336,361,307,330,196,189,139,128,89,98,60
4,189,300,230,271,157,168,145,156,107,97,65
5,203,258,223,247,185,173,163,166,115,93,69
6,196,252,245,241,177,183,167,175,126,101,67
7,215,253,250,246,175,195,189,175,137,101,67
8,214,261,249,244,179,196,192,175,133,102,67
9,233,257,252,245,183,194,192,175,137,102,67
10,231,258,252,260,182,203,192,175,136,102,67
11,231,258,252,260,182,203,192,175,136,102,67
12,231,258,252,260,182,203,192,175,136,102,67
13,231,258,252,260,182,203,192,175,136,102,67
14,231,258,252,260,182,203,192,175,136,102,67
15,231,258,252,260,182,203,192,175,136,102,67


==> data/mid-vs-depth-cuccaro-depth.csv <==
maximum-interaction-distance,94 post-compilation-depth 0,86 post-compilation-depth 1,78 post-compilation-depth 2,70 post-compilation-depth 3,62 post-compilation-depth 4,54 post-compilation-depth 5,46 post-compilation-depth 6,38 post-compilation-depth 7,30 post-compilation-depth 8,22 post-compilation-depth 9,14 post-compilation-depth 10
1,1738,1471,1379,1261,1117,883,706,600,470,320,217
2,1145,1049,958,796,698,604,513,411,319,229,141
3,1093,1012,913,802,721,622,546,439,343,241,151
4,1112,1007,920,817,720,625,535,437,342,242,147
5,1107,1007,919,816,729,632,538,442,350,251,152
6,1100,1005,920,818,731,630,537,444,348,251,152
7,1110,1014,924,822,733,633,538,445,349,251,152
8,1106,1014,920,822,737,636,545,449,352,251,152
9,1091,994,903,809,726,626,535,443,348,251,152
10,1093,998,905,813,724,628,535,441,347,251,152
11,1093,998,905,813,724,628,535,441,347,251,152
12,1093,998,905,813,724,628,535,441,347,251,152
13,1093,998,905,813,724,628,535,441,347,251,152
14,1093,998,905,813,724,628,535,441,347,251,152
15,1093,998,905,813,724,628,535,441,347,251,152


==> data/mid-vs-depth-cuccaro.csv <==
maximum-interaction-distance,94 post-compilation-depth 0,86 post-compilation-depth 1,78 post-compilation-depth 2,70 post-compilation-depth 3,62 post-compilation-depth 4,54 post-compilation-depth 5,46 post-compilation-depth 6,38 post-compilation-depth 7,30 post-compilation-depth 8,22 post-compilation-depth 9,14 post-compilation-depth 10
1,1738,1471,1379,1261,1117,883,706,600,470,320,217
2,1145,1049,958,796,698,604,513,411,319,229,141
3,1093,1012,913,802,721,622,546,439,343,241,151
4,1112,1007,920,817,720,625,535,437,342,242,147
5,1107,1007,919,816,729,632,538,442,350,251,152
6,1100,1005,920,818,731,630,537,444,348,251,152
7,1110,1014,924,822,733,633,538,445,349,251,152
8,1106,1014,920,822,737,636,545,449,352,251,152
9,1091,994,903,809,726,626,535,443,348,251,152
10,1093,998,905,813,724,628,535,441,347,251,152
11,1093,998,905,813,724,628,535,441,347,251,152
12,1093,998,905,813,724,628,535,441,347,251,152
13,1093,998,905,813,724,628,535,441,347,251,152
14,1093,998,905,813,724,628,535,441,347,251,152
15,1093,998,905,813,724,628,535,441,347,251,152


==> data/mid-vs-depth-qaoa-depth.csv <==
maximum-interaction-distance,50 post-compilation-depth 0,40 post-compilation-depth 1,30 post-compilation-depth 2,20 post-compilation-depth 3,10 post-compilation-depth 4
1,549,290,159,40,10
2,384,187,108,30,10
3,275,141,78,37,11
4,216,128,66,37,13
5,197,122,76,35,13
6,200,126,74,35,12
7,192,123,73,35,12
8,201,126,77,35,12
9,195,128,76,35,12
10,207,125,76,35,12
11,207,125,76,35,12
12,207,125,76,35,12
13,207,125,76,35,12
14,207,125,76,35,12
15,207,125,76,35,12


==> data/mid-vs-depth-qaoa.csv <==
maximum-interaction-distance,50 post-compilation-depth 0,40 post-compilation-depth 1,30 post-compilation-depth 2,20 post-compilation-depth 3,10 post-compilation-depth 4
1,549,290,159,40,10
2,384,187,108,30,10
3,275,141,78,37,11
4,216,128,66,37,13
5,197,122,76,35,13
6,200,126,74,35,12
7,192,123,73,35,12
8,201,126,77,35,12
9,195,128,76,35,12
10,207,125,76,35,12
11,207,125,76,35,12
12,207,125,76,35,12
13,207,125,76,35,12
14,207,125,76,35,12
15,207,125,76,35,12


==> data/mid-vs-depth-qft-adder-depth.csv <==
maximum-interaction-distance,66 post-compilation-depth 0,58 post-compilation-depth 1,50 post-compilation-depth 2,42 post-compilation-depth 3,34 post-compilation-depth 4,26 post-compilation-depth 5,18 post-compilation-depth 6,10 post-compilation-depth 7
1,4258,3329,2515,1917,1416,753,459,139
2,3532,2947,2027,1466,877,608,302,123
3,3364,2751,1961,1421,964,599,348,128
4,2890,2410,1758,1315,928,613,356,130
5,3369,2644,2018,1409,1031,632,332,122
6,3485,2889,2047,1420,1014,639,350,131
7,3477,2560,1900,1430,1025,657,357,131
8,3509,2786,2079,1486,1086,671,357,131
9,3488,2807,2051,1531,1088,671,357,131
10,3555,2697,2064,1591,1088,698,357,131
11,3555,2697,2064,1591,1088,698,357,131
12,3555,2697,2064,1591,1088,698,357,131
13,3555,2697,2064,1591,1088,698,357,131
14,3555,2697,2064,1591,1088,698,357,131
15,3555,2697,2064,1591,1088,698,357,131


==> data/mid-vs-depth-qft-adder.csv <==
maximum-interaction-distance,66 post-compilation-depth 0,58 post-compilation-depth 1,50 post-compilation-depth 2,42 post-compilation-depth 3,34 post-compilation-depth 4,26 post-compilation-depth 5,18 post-compilation-depth 6,10 post-compilation-depth 7
1,4258,3329,2515,1917,1416,753,459,139
2,3532,2947,2027,1466,877,608,302,123
3,3364,2751,1961,1421,964,599,348,128
4,2890,2410,1758,1315,928,613,356,130
5,3369,2644,2018,1409,1031,632,332,122
6,3485,2889,2047,1420,1014,639,350,131
7,3477,2560,1900,1430,1025,657,357,131
8,3509,2786,2079,1486,1086,671,357,131
9,3488,2807,2051,1531,1088,671,357,131
10,3555,2697,2064,1591,1088,698,357,131
11,3555,2697,2064,1591,1088,698,357,131
12,3555,2697,2064,1591,1088,698,357,131
13,3555,2697,2064,1591,1088,698,357,131
14,3555,2697,2064,1591,1088,698,357,131
15,3555,2697,2064,1591,1088,698,357,131


==> data/mid-vs-gc-bv-gate-count.csv <==
maximum-interaction-distance,99 post-compilation-gate-count 0,87 post-compilation-gate-count 1,75 post-compilation-gate-count 2,63 post-compilation-gate-count 3,51 post-compilation-gate-count 4,39 post-compilation-gate-count 5,27 post-compilation-gate-count 6,15 post-compilation-gate-count 7,3 post-compilation-gate-count 8
1,1307,1130,983,794,548,395,218,89,8
2,632,551,461,383,242,179,107,53,8
3,428,386,329,275,182,152,80,44,8
4,359,323,263,218,158,137,80,44,8
5,347,311,248,209,152,140,80,44,8
6,311,275,236,251,152,128,80,44,8
7,308,272,233,242,152,116,80,44,8
8,305,347,275,203,152,116,80,44,8
9,374,302,230,188,152,116,80,44,8
10,329,260,224,188,152,116,80,44,8
11,311,260,224,188,152,116,80,44,8
12,302,260,224,188,152,116,80,44,8
13,296,260,224,188,152,116,80,44,8
14,296,260,224,188,152,116,80,44,8
15,296,260,224,188,152,116,80,44,8


==> data/mid-vs-gc-bv.csv <==
maximum-interaction-distance,99 post-compilation-gate-count 0,87 post-compilation-gate-count 1,75 post-compilation-gate-count 2,63 post-compilation-gate-count 3,51 post-compilation-gate-count 4,39 post-compilation-gate-count 5,27 post-compilation-gate-count 6,15 post-compilation-gate-count 7,3 post-compilation-gate-count 8
1,1307,1130,983,794,548,395,218,89,8
2,632,551,461,383,242,179,107,53,8
3,428,386,329,275,182,152,80,44,8
4,359,323,263,218,158,137,80,44,8
5,347,311,248,209,152,140,80,44,8
6,311,275,236,251,152,128,80,44,8
7,308,272,233,242,152,116,80,44,8
8,305,347,275,203,152,116,80,44,8
9,374,302,230,188,152,116,80,44,8
10,329,260,224,188,152,116,80,44,8
11,311,260,224,188,152,116,80,44,8
12,302,260,224,188,152,116,80,44,8
13,296,260,224,188,152,116,80,44,8
14,296,260,224,188,152,116,80,44,8
15,296,260,224,188,152,116,80,44,8


==> data/mid-vs-gc-cnu-gate-count.csv <==
maximum-interaction-distance,91 post-compilation-gate-count 0,83 post-compilation-gate-count 1,75 post-compilation-gate-count 2,67 post-compilation-gate-count 3,59 post-compilation-gate-count 4,51 post-compilation-gate-count 5,43 post-compilation-gate-count 6,35 post-compilation-gate-count 7,27 post-compilation-gate-count 8,19 post-compilation-gate-count 9,11 post-compilation-gate-count 10
1,2566,2409,2369,2383,1728,1292,988,876,569,433,207
2,2242,2157,1997,1687,1353,1088,871,765,443,259,126
3,1699,1608,1295,1327,972,758,580,471,350,238,126
4,1255,1371,1118,1090,798,695,574,462,350,238,126
5,1246,1236,1031,922,798,686,574,462,350,238,126
6,1246,1149,1028,910,798,686,574,462,350,238,126
7,1246,1134,1022,910,798,686,574,462,350,238,126
8,1246,1134,1022,910,798,686,574,462,350,238,126
9,1246,1134,1022,910,798,686,574,462,350,238,126
10,1246,1134,1022,910,798,686,574,462,350,238,126
11,1246,1134,1022,910,798,686,574,462,350,238,126
12,1246,1134,1022,910,798,686,574,462,350,238,126
13,1246,1134,1022,910,798,686,574,462,350,238,126
14,1246,1134,1022,910,798,686,574,462,350,238,126
15,1246,1134,1022,910,798,686,574,462,350,238,126


==> data/mid-vs-gc-cnu.csv <==
maximum-interaction-distance,91 post-compilation-gate-count 0,83 post-compilation-gate-count 1,75 post-compilation-gate-count 2,67 post-compilation-gate-count 3,59 post-compilation-gate-count 4,51 post-compilation-gate-count 5,43 post-compilation-gate-count 6,35 post-compilation-gate-count 7,27 post-compilation-gate-count 8,19 post-compilation-gate-count 9,11 post-compilation-gate-count 10
1,2566,2409,2369,2383,1728,1292,988,876,569,433,207
2,2242,2157,1997,1687,1353,1088,871,765,443,259,126
3,1699,1608,1295,1327,972,758,580,471,350,238,126
4,1255,1371,1118,1090,798,695,574,462,350,238,126
5,1246,1236,1031,922,798,686,574,462,350,238,126
6,1246,1149,1028,910,798,686,574,462,350,238,126
7,1246,1134,1022,910,798,686,574,462,350,238,126
8,1246,1134,1022,910,798,686,574,462,350,238,126
9,1246,1134,1022,910,798,686,574,462,350,238,126
10,1246,1134,1022,910,798,686,574,462,350,238,126
11,1246,1134,1022,910,798,686,574,462,350,238,126
12,1246,1134,1022,910,798,686,574,462,350,238,126
13,1246,1134,1022,910,798,686,574,462,350,238,126
14,1246,1134,1022,910,798,686,574,462,350,238,126
15,1246,1134,1022,910,798,686,574,462,350,238,126


==> data/mid-vs-gc-cuccaro-gate-count.csv <==
maximum-interaction-distance,94 post-compilation-gate-count 0,86 post-compilation-gate-count 1,78 post-compilation-gate-count 2,70 post-compilation-gate-count 3,62 post-compilation-gate-count 4,54 post-compilation-gate-count 5,46 post-compilation-gate-count 6,38 post-compilation-gate-count 7,30 post-compilation-gate-count 8,22 post-compilation-gate-count 9,14 post-compilation-gate-count 10
1,3108,2659,2510,2259,2023,1577,1248,1048,824,552,340
2,1845,1681,1547,1251,1102,950,795,631,491,351,211
3,1629,1513,1358,1191,1069,911,795,634,491,351,211
4,1626,1471,1355,1191,1054,911,771,631,491,351,211
5,1620,1471,1337,1191,1057,911,771,631,491,351,211
6,1614,1471,1337,1191,1051,911,771,631,491,351,211
7,1614,1471,1337,1191,1051,911,771,631,491,351,211
8,1614,1471,1331,1191,1051,911,771,631,491,351,211
9,1614,1471,1331,1191,1051,911,771,631,491,351,211
10,1611,1471,1331,1191,1051,911,771,631,491,351,211
11,1611,1471,1331,1191,1051,911,771,631,491,351,211
12,1611,1471,1331,1191,1051,911,771,631,491,351,211
13,1611,1471,1331,1191,1051,911,771,631,491,351,211
14,1611,1471,1331,1191,1051,911,771,631,491,351,211
15,1611,1471,1331,1191,1051,911,771,631,491,351,211


==> data/mid-vs-gc-cuccaro.csv <==
maximum-interaction-distance,94 post-compilation-gate-count 0,86 post-compilation-gate-count 1,78 post-compilation-gate-count 2,70 post-compilation-gate-count 3,62 post-compilation-gate-count 4,54 post-compilation-gate-count 5,46 post-compilation-gate-count 6,38 post-compilation-gate-count 7,30 post-compilation-gate-count 8,22 post-compilation-gate-count 9,14 post-compilation-gate-count 10
1,3108,2659,2510,2259,2023,1577,1248,1048,824,552,340
2,1845,1681,1547,1251,1102,950,795,631,491,351,211
3,1629,1513,1358,1191,1069,911,795,634,491,351,211
4,1626,1471,1355,1191,1054,911,771,631,491,351,211
5,1620,1471,1337,1191,1057,911,771,631,491,351,211
6,1614,1471,1337,1191,1051,911,771,631,491,351,211
7,1614,1471,1337,1191,1051,911,771,631,491,351,211
8,1614,1471,1331,1191,1051,911,771,631,491,351,211
9,1614,1471,1331,1191,1051,911,771,631,491,351,211
10,1611,1471,1331,1191,1051,911,771,631,491,351,211
11,1611,1471,1331,1191,1051,911,771,631,491,351,211
12,1611,1471,1331,1191,1051,911,771,631,491,351,211
13,1611,1471,1331,1191,1051,911,771,631,491,351,211
14,1611,1471,1331,1191,1051,911,771,631,491,351,211
15,1611,1471,1331,1191,1051,911,771,631,491,351,211


==> data/mid-vs-gc-qaoa-gate-count.csv <==
maximum-interaction-distance,50 post-compilation-gate-count 0,40 post-compilation-gate-count 1,30 post-compilation-gate-count 2,20 post-compilation-gate-count 3,10 post-compilation-gate-count 4
1,1586,850,426,104,25
2,1013,559,282,80,25
3,788,391,186,80,25
4,572,307,174,80,25
5,476,295,168,80,25
6,458,295,168,80,25
7,428,280,168,80,25
8,428,280,168,80,25
9,428,280,168,80,25
10,428,280,168,80,25
11,428,280,168,80,25
12,428,280,168,80,25
13,428,280,168,80,25
14,428,280,168,80,25
15,428,280,168,80,25


==> data/mid-vs-gc-qaoa.csv <==
maximum-interaction-distance,50 post-compilation-gate-count 0,40 post-compilation-gate-count 1,30 post-compilation-gate-count 2,20 post-compilation-gate-count 3,10 post-compilation-gate-count 4
1,1586,850,426,104,25
2,1013,559,282,80,25
3,788,391,186,80,25
4,572,307,174,80,25
5,476,295,168,80,25
6,458,295,168,80,25
7,428,280,168,80,25
8,428,280,168,80,25
9,428,280,168,80,25
10,428,280,168,80,25
11,428,280,168,80,25
12,428,280,168,80,25
13,428,280,168,80,25
14,428,280,168,80,25
15,428,280,168,80,25


==> data/mid-vs-gc-qft-adder-gate-count.csv <==
maximum-interaction-distance,66 post-compilation-gate-count 0,58 post-compilation-gate-count 1,50 post-compilation-gate-count 2,42 post-compilation-gate-count 3,34 post-compilation-gate-count 4,26 post-compilation-gate-count 5,18 post-compilation-gate-count 6,10 post-compilation-gate-count 7
1,17597,13600,9819,6974,4696,2454,1208,304
2,15179,11725,8295,5951,3469,1956,911,214
3,12842,10120,7113,4805,2899,1656,725,214
4,11066,8362,5955,4139,2653,1494,710,214
5,10238,7729,5673,3926,2566,1494,710,214
6,9842,7510,5574,3926,2566,1494,710,214
7,9734,7510,5574,3926,2566,1494,710,214
8,9734,7510,5574,3926,2566,1494,710,214
9,9734,7510,5574,3926,2566,1494,710,214
10,9734,7510,5574,3926,2566,1494,710,214
11,9734,7510,5574,3926,2566,1494,710,214
12,9734,7510,5574,3926,2566,1494,710,214
13,9734,7510,5574,3926,2566,1494,710,214
14,9734,7510,5574,3926,2566,1494,710,214
15,9734,7510,5574,3926,2566,1494,710,214


==> data/mid-vs-gc-qft-adder.csv <==
maximum-interaction-distance,66 post-compilation-gate-count 0,58 post-compilation-gate-count 1,50 post-compilation-gate-count 2,42 post-compilation-gate-count 3,34 post-compilation-gate-count 4,26 post-compilation-gate-count 5,18 post-compilation-gate-count 6,10 post-compilation-gate-count 7
1,17597,13600,9819,6974,4696,2454,1208,304
2,15179,11725,8295,5951,3469,1956,911,214
3,12842,10120,7113,4805,2899,1656,725,214
4,11066,8362,5955,4139,2653,1494,710,214
5,10238,7729,5673,3926,2566,1494,710,214
6,9842,7510,5574,3926,2566,1494,710,214
7,9734,7510,5574,3926,2566,1494,710,214
8,9734,7510,5574,3926,2566,1494,710,214
9,9734,7510,5574,3926,2566,1494,710,214
10,9734,7510,5574,3926,2566,1494,710,214
11,9734,7510,5574,3926,2566,1494,710,214
12,9734,7510,5574,3926,2566,1494,710,214
13,9734,7510,5574,3926,2566,1494,710,214
14,9734,7510,5574,3926,2566,1494,710,214
15,9734,7510,5574,3926,2566,1494,710,214


==> data/psr-all-success-rate-comparison.csv <==
two-qubit-gate-error 0,sample-error-rate 0,two-qubit-gate-error 1,bv sample-error-rate 1,two-qubit-gate-error 2,sample-error-rate 2,two-qubit-gate-error 3,cnu sample-error-rate 3,two-qubit-gate-error 4,sample-error-rate 4,two-qubit-gate-error 5,cuccaro sample-error-rate 5,two-qubit-gate-error 6,sample-error-rate 6,two-qubit-gate-error 7,qft-adder sample-error-rate 7,two-qubit-gate-error 8,sample-error-rate 8,two-qubit-gate-error 9,qaoa sample-error-rate 9,two-qubit-gate-error 10,vs-sc-device sample-error-rate 10,two-qubit-gate-error 11,current-sc sample-error-rate 11
1e-05,0.06168445,1e-05,0.00250661,1e-05,0.06857907,1e-05,0.00577253,1e-05,0.11786577,1e-05,0.00817571,1e-05,0.26275911,1e-05,0.06785175,1e-05,0.05425797,1e-05,0.00799311,0.01,0.1,0.01641,0.5
1.0964782e-05,0.06743055,1.0964782e-05,0.00274812,1.0964782e-05,0.07494139,1.0964782e-05,0.0063277,1.0964782e-05,0.12847478,1.0964782e-05,0.00896096,1.0964782e-05,0.28412599,1.0964782e-05,0.07414934,1.0964782e-05,0.05933436,1.0964782e-05,0.00876088,,,0.01641,2
1.20226443e-05,0.07369058,1.20226443e-05,0.00301285,1.20226443e-05,0.08186759,1.20226443e-05,0.00693607,1.20226443e-05,0.13996075,1.20226443e-05,0.00982125,1.20226443e-05,0.30684323,1.20226443e-05,0.08100562,1.20226443e-05,0.06486921,1.20226443e-05,0.00960205,,,,
1.31825674e-05,0.08050629,1.31825674e-05,0.00330305,1.31825674e-05,0.08940244,1.31825674e-05,0.00760272,1.31825674e-05,0.15238095,1.31825674e-05,0.01076368,1.31825674e-05,0.33092447,1.31825674e-05,0.08846505,1.31825674e-05,0.07090062,1.31825674e-05,0.01052355,,,,
1.44543977e-05,0.08792194,1.44543977e-05,0.00362114,1.44543977e-05,0.09759318,1.44543977e-05,0.00833317,1.44543977e-05,0.16579337,1.44543977e-05,0.01179602,1.44543977e-05,0.35636852,1.44543977e-05,0.09657459,1.44543977e-05,0.07746922,1.44543977e-05,0.01153298,,,,
1.58489319e-05,0.09598432,1.58489319e-05,0.00396981,1.58489319e-05,0.10648949,1.58489319e-05,0.00913347,1.58489319e-05,0.18025599,1.58489319e-05,0.01292671,1.58489319e-05,0.38315662,1.58489319e-05,0.10538363,1.58489319e-05,0.0846182,1.58489319e-05,0.01263861,,,,
1.73780083e-05,0.10474265,1.73780083e-05,0.00435198,1.73780083e-05,0.11614334,1.73780083e-05,0.01001026,1.73780083e-05,0.1958259,1.73780083e-05,0.01416501,1.73780083e-05,0.41124947,1.73780083e-05,0.11494387,1.73780083e-05,0.09239324,1.73780083e-05,0.01384948,,,,
1.90546072e-05,0.11424847,1.90546072e-05,0.00477085,1.90546072e-05,0.12660874,1.90546072e-05,0.01097074,1.90546072e-05,0.21255828,1.90546072e-05,0.01552101,1.90546072e-05,0.4405843,1.90546072e-05,0.12530909,1.90546072e-05,0.10084251,1.90546072e-05,0.01517548,,,,
2.08929613e-05,0.12455544,2.08929613e-05,0.00522993,2.08929613e-05,0.13794145,2.08929613e-05,0.01202283,2.08929613e-05,0.2305051,2.08929613e-05,0.01700569,2.08929613e-05,0.4710721,2.08929613e-05,0.13653487,2.08929613e-05,0.11001659,2.08929613e-05,0.01662736,,,,
2.29086765e-05,0.135719,2.29086765e-05,0.00573306,2.29086765e-05,0.15019858,2.29086765e-05,0.01317514,2.29086765e-05,0.2497136,2.29086765e-05,0.01863104,2.29086765e-05,0.50259495,2.29086765e-05,0.1486782,2.29086765e-05,0.11996822,2.29086765e-05,0.01821686,,,,
2.51188643e-05,0.14779605,2.51188643e-05,0.00628444,2.51188643e-05,0.16343805,2.51188643e-05,0.0144371,2.51188643e-05,0.27022465,2.51188643e-05,0.02041012,2.51188643e-05,0.53500398,2.51188643e-05,0.16179692,2.51188643e-05,0.13075211,2.51188643e-05,0.01995676,,,,
2.7542287e-05,0.16084441,2.7542287e-05,0.00688867,2.7542287e-05,0.1777179,2.7542287e-05,0.01581895,2.7542287e-05,0.29207066,2.7542287e-05,0.02235716,2.7542287e-05,0.56811788,2.7542287e-05,0.1759491,2.7542287e-05,0.1424246,2.7542287e-05,0.02186098,,,,
3.01995172e-05,0.17492213,3.01995172e-05,0.00755077,3.01995172e-05,0.19309543,3.01995172e-05,0.01733192,3.01995172e-05,0.31527342,3.01995172e-05,0.02448761,3.01995172e-05,0.60172249,3.01995172e-05,0.19119221,3.01995172e-05,0.15504316,3.01995172e-05,0.02394467,,,,
3.31131121e-05,0.19008675,3.31131121e-05,0.00827624,3.31131121e-05,0.20962624,3.31131121e-05,0.01898819,3.31131121e-05,0.3398416,3.31131121e-05,0.02681828,3.31131121e-05,0.63557156,3.31131121e-05,0.20758209,3.31131121e-05,0.16866584,3.31131121e-05,0.02622429,,,,
3.63078055e-05,0.20639427,3.63078055e-05,0.0090711,3.63078055e-05,0.22736294,3.63078055e-05,0.02080107,3.63078055e-05,0.36576807,3.63078055e-05,0.02936743,3.63078055e-05,0.66938907,3.63078055e-05,0.2251718,3.63078055e-05,0.18335051,3.63078055e-05,0.02871774,,,,
3.98107171e-05,0.22389797,3.98107171e-05,0.00994191,3.98107171e-05,0.24635371,3.98107171e-05,0.02278502,3.98107171e-05,0.39302707,3.98107171e-05,0.03215487,3.98107171e-05,0.70287338,3.98107171e-05,0.24401013,3.98107171e-05,0.19915398,3.98107171e-05,0.03144442,,,,
4.36515832e-05,0.24264699,4.36515832e-05,0.01089587,4.36515832e-05,0.26664062,4.36515832e-05,0.02495579,4.36515832e-05,0.42157129,4.36515832e-05,0.03520207,4.36515832e-05,0.73570337,4.36515832e-05,0.26414001,4.36515832e-05,0.21613088,4.36515832e-05,0.03442538,,,,
4.78630092e-05,0.26268471,4.78630092e-05,0.0119408,4.78630092e-05,0.28825767,4.78630092e-05,0.02733048,4.78630092e-05,0.4513289,4.78630092e-05,0.03853226,4.78630092e-05,0.76754669,4.78630092e-05,0.28559651,4.78630092e-05,0.23433232,4.78630092e-05,0.0376834,,,,
5.2480746e-05,0.28404683,5.2480746e-05,0.01308529,5.2480746e-05,0.31122864,5.2480746e-05,0.02992767,5.2480746e-05,0.48220087,5.2480746e-05,0.04217058,5.2480746e-05,0.79807015,5.2480746e-05,0.30840478,5.2480746e-05,0.25380443,5.2480746e-05,0.04124313,,,,
5.75439937e-05,0.30675924,5.75439937e-05,0.01433867,5.75439937e-05,0.33556462,5.75439937e-05,0.03276751,5.75439937e-05,0.51405844,5.75439937e-05,0.04614415,5.75439937e-05,0.82695182,5.75439937e-05,0.33257756,5.75439937e-05,0.27458648,5.75439937e-05,0.04513118,,,,
6.30957344e-05,0.33083563,6.30957344e-05,0.01571115,6.30957344e-05,0.36126137,6.30957344e-05,0.03587183,6.30957344e-05,0.54674131,6.30957344e-05,0.0504822,6.30957344e-05,0.85389464,6.30957344e-05,0.35811261,6.30957344e-05,0.29670893,6.30957344e-05,0.04937625,,,,
6.91830971e-05,0.3562749,6.91830971e-05,0.01721386,6.91830971e-05,0.3882965,6.91830971e-05,0.03926427,6.91830971e-05,0.58005644,6.91830971e-05,0.05521618,6.91830971e-05,0.87864046,6.91830971e-05,0.38498988,6.91830971e-05,0.32019107,6.91830971e-05,0.0540092,,,,
7.58577575e-05,0.38305832,7.58577575e-05,0.01885893,7.58577575e-05,0.41662657,7.58577575e-05,0.04297037,7.58577575e-05,0.61377807,7.58577575e-05,0.06037986,7.58577575e-05,0.90098382,7.58577575e-05,0.41316861,7.58577575e-05,0.34503859,7.58577575e-05,0.05906322,,,,
8.31763771e-05,0.41114668,8.31763771e-05,0.02065955,8.31763771e-05,0.44618415,8.31763771e-05,0.0470177,8.31763771e-05,0.64764898,8.31763771e-05,0.06600938,8.31763771e-05,0.92078404,8.31763771e-05,0.44258441,8.31763771e-05,0.37124077,8.31763771e-05,0.06457384,,,,
9.12010839e-05,0.44047733,9.12010839e-05,0.0226301,9.12010839e-05,0.47687501,9.12010839e-05,0.05143595,9.12010839e-05,0.68138343,9.12010839e-05,0.07214341,9.12010839e-05,0.93797442,9.12010839e-05,0.47314639,9.12010839e-05,0.39876768,9.12010839e-05,0.07057908,,,,
0.0001,0.47096132,0.0001,0.02478624,0.0001,0.5085756,0.0001,0.05625706,0.0001,0.71467203,0.0001,0.07882309,0.0001,0.9525672,0.0001,0.50473466,0.0001,0.42756724,0.0001,0.07711943,,,,
0.00010964782,0.50248086,0.00010964782,0.02714494,0.00010964782,0.54113108,0.00010964782,0.06151531,0.00010964782,0.74718859,0.00010964782,0.08609214,0.00010964782,0.96465342,0.00010964782,0.53719819,0.00010964782,0.45756226,0.00010964782,0.08423796,,,,
0.000120226443,0.53488719,0.000120226443,0.02972467,0.000120226443,0.57435404,0.000120226443,0.06724739,0.000120226443,0.77859917,0.000120226443,0.0939968,0.000120226443,0.97439691,0.000120226443,0.5703535,0.000120226443,0.48864782,0.000120226443,0.09198024,,,,
0.000131825674,0.56799911,0.000131825674,0.03254546,0.000131825674,0.60802422,0.000131825674,0.0734925,0.000131825674,0.80857313,0.000131825674,0.10258578,0.000131825674,0.98202269,0.000131825674,0.60398422,0.000131825674,0.52068883,0.000131825674,0.10039436,,,,
0.000144543977,0.60160259,0.000144543977,0.035629,0.000144543977,0.64188958,0.000144543977,0.08029237,0.000144543977,0.83679579,0.000144543977,0.11191017,0.000144543977,0.98780054,0.000144543977,0.63784201,0.000144543977,0.55351835,0.000144543977,0.10953077,,,,
0.000158489319,0.63545148,0.000158489319,0.03899877,0.000158489319,0.67566895,0.000158489319,0.08769126,0.000158489319,0.86298236,0.000158489319,0.1220232,0.000158489319,0.99202537,0.000158489319,0.67164894,0.000158489319,0.58693661,0.000158489319,0.11944214,,,,
0.000173780083,0.66926986,0.000173780083,0.04268018,0.000173780083,0.70905652,0.000173780083,0.09573598,0.000173780083,0.88689194,0.000173780083,0.13298003,0.000173780083,0.99499658,0.000173780083,0.70510181,0.000173780083,0.62071123,0.000173780083,0.13018313,,,,
0.000190546072,0.70275616,0.000190546072,0.0467006,0.000190546072,0.74172837,0.000190546072,0.10447582,0.000190546072,0.90834093,0.000190546072,0.14483737,0.000190546072,0.99699883,0.000190546072,0.73787842,0.000190546072,0.65457886,0.000190546072,0.14181003,,,,
0.000208929613,0.73558931,0.000208929613,0.05108958,0.000208929613,0.77335113,0.000208929613,0.11396236,0.000208929613,0.92721415,0.000208929613,0.157653,0.000208929613,0.99828645,0.000208929613,0.76964593,0.000208929613,0.68824845,0.000208929613,0.15438032,,,,
0.000229086765,0.76743698,0.000229086765,0.05587885,0.000229086765,0.80359272,0.000229086765,0.12424936,0.000229086765,0.94347272,0.000229086765,0.17148513,0.000229086765,0.99907313,0.000229086765,0.80007143,0.000229086765,0.72140652,0.000229086765,0.16795207,,,,
0.000251188643,0.79796595,0.000251188643,0.0611025,0.000251188643,0.83213479,0.000251188643,0.13539241,0.000251188643,0.95715731,0.000251188643,0.18639169,0.000251188643,0.99952751,0.000251188643,0.82883413,0.000251188643,0.75372447,0.000251188643,0.18258324,,,,
0.00027542287,0.82685422,0.00027542287,0.06679702,0.00027542287,0.85868641,0.00027542287,0.14744858,0.00027542287,0.9683859,0.00027542287,0.20242932,0.00027542287,0.9997743,0.00027542287,0.85563904,0.00027542287,0.78486805,0.00027542287,0.19833079,,,,
0.000301995172,0.85380459,0.000301995172,0.07300139,0.000301995172,0.88299826,0.000301995172,0.16047589,0.000301995172,0.97734574,0.000301995172,0.2196523,0.000301995172,0.9998996,0.000301995172,0.88023102,0.000301995172,0.81450879,0.000301995172,0.21524953,,,,
0.000331131121,0.87855875,0.000331131121,0.0797571,0.000331131121,0.90487608,0.000331131121,0.1745327,0.000331131121,0.9842799,0.000331131121,0.23811112,0.000331131121,0.9999587,0.000331131121,0.90240853,0.000331131121,0.84233695,0.000331131121,0.2333909,,,,
0.000363078055,0.90091103,0.000363078055,0.08710822,0.000363078055,0.92419239,0.000363078055,0.18967689,0.000363078055,0.98946949,0.000363078055,0.25785096,0.000363078055,0.99998441,0.000363078055,0.92203553,0.000363078055,0.86807556,0.000363078055,0.25280137,,,,
0.000398107171,0.92072049,0.000398107171,0.09510131,0.000398107171,0.94089496,0.000398107171,0.20596485,0.000398107171,0.99321336,0.000398107171,0.27890982,0.000398107171,0.99999464,0.000398107171,0.93905046,0.000398107171,0.89149442,0.000398107171,0.27352072,,,,
0.000436515832,0.93792013,0.000436515832,0.10378543,0.000436515832,0.95501093,0.000436515832,0.22345037,0.000436515832,0.9958077,0.000436515832,0.30131641,0.000436515832,0.99999834,0.000436515832,0.95347094,0.000436515832,0.91242306,0.000436515832,0.29558,,,,
0.000478630092,0.95252193,0.000478630092,0.11321194,0.000478630092,0.96664553,0.000478630092,0.24218316,0.000478630092,0.9975279,0.000478630092,0.32508787,0.000478630092,0.99999954,0.000478630092,0.96539315,0.000478630092,0.93076144,0.000478630092,0.31899922,,,,
0.00052480746,0.96461666,0.00052480746,0.12343438,0.00052480746,0.97597508,0.00052480746,0.26220727,0.00052480746,0.99861469,0.00052480746,0.35022716,0.00052480746,0.99999989,0.00052480746,0.97498556,0.00052480746,0.94648686,0.00052480746,0.34378491,,,,
0.000575439937,0.97436791,0.000575439937,0.13450813,0.000575439937,0.98323434,0.000575439937,0.28355913,0.000575439937,0.99926589,0.000575439937,0.37672029,0.000575439937,0.99999998,0.000575439937,0.98247684,0.000575439937,0.9596562,0.000575439937,0.36992738,,,,
0.000630957344,0.98200053,0.000630957344,0.14649009,0.000630957344,0.98869935,0.000630957344,0.30626549,0.000630957344,0.9996341,0.000630957344,0.40453345,0.000630957344,1.0,0.000630957344,0.98813923,0.000630957344,0.97040248,0.000630957344,0.3973978,,,,
0.000691830971,0.98778419,0.000691830971,0.15943812,0.000691830971,0.99266745,0.000691830971,0.33034096,0.000691830971,0.99982947,0.000691830971,0.43361001,0.000691830971,1.0,0.000691830971,0.99226873,0.000691830971,0.97892568,0.000691830971,0.42614536,,,,
0.000758577575,0.99201376,0.000758577575,0.17341048,0.000758577575,0.99543668,0.000758577575,0.3557854,0.000758577575,0.99992617,0.000758577575,0.46386765,0.000758577575,1.0,0.000758577575,0.99516445,0.000758577575,0.98547826,0.000758577575,0.45609427,,,,
0.000831763771,0.99498868,0.000831763771,0.18846497,0.000831763771,0.99728712,0.000831763771,0.38258115,0.000831763771,0.99997052,0.000831763771,0.49519565,0.000831763771,1.0,0.000831763771,0.99710956,0.000831763771,0.99034667,0.000831763771,0.48714107,,,,
0.000912010839,0.99699369,0.000912010839,0.20465801,0.000912010839,0.99846614,0.000912010839,0.41069003,0.000912010839,0.99998922,0.000912010839,0.5274526,0.000912010839,1.0,0.000912010839,0.99835599,0.000912010839,0.99383088,0.000912010839,0.51915222,,,,
0.001,0.99828327,0.001,0.22204346,0.001,0.99917919,0.001,0.4400504,0.001,0.99999643,0.001,0.56046479,0.001,1.0,0.001,0.99911451,0.001,0.99622424,0.001,0.55196231,,,,
0.0010964782,0.99907127,0.0010964782,0.24067122,0.0010964782,0.99958648,0.0010964782,0.47057426,0.0010964782,0.99999893,0.0010964782,0.59402537,0.0010964782,1.0,0.0010964782,0.99955072,0.0010964782,0.99779601,0.0010964782,0.5853731,,,,
0.00120226443,0.99952648,0.00120226443,0.26058564,0.00120226443,0.99980501,0.00120226443,0.50214458,0.00120226443,0.99999972,0.00120226443,0.62789485,0.00120226443,1.0,0.00120226443,0.99978651,0.00120226443,0.99877861,0.00120226443,0.61915357,,,,
0.00131825674,0.99977377,0.00131825674,0.28182361,0.00131825674,0.99991449,0.00131825674,0.53461314,0.00131825674,0.99999993,0.00131825674,0.66180293,0.00131825674,1.0,0.00131825674,0.99990558,0.00131825674,0.99936062,0.00131825674,0.65304152,,,,
0.00144543977,0.99989935,0.00144543977,0.30441246,0.00144543977,0.99996537,0.00144543977,0.56779897,0.00144543977,0.99999999,0.00144543977,0.69545222,0.00144543977,1.0,0.00144543977,0.99996141,0.00144543977,0.99968556,0.00144543977,0.68674675,,,,
0.00158489319,0.99995859,0.00158489319,0.32836761,0.00158489319,0.99998714,0.00158489319,0.6014878,0.00158489319,1.0,0.00158489319,0.72852383,0.00158489319,1.0,0.00158489319,0.99998553,0.00158489319,0.9998556,0.00158489319,0.7199562,,,,
0.00173780083,0.99998436,0.00173780083,0.35368993,0.00173780083,0.99999566,0.00173780083,0.63543271,0.00173780083,1.0,0.00173780083,0.7606852,0.00173780083,1.0,0.00173780083,0.99999507,0.00173780083,0.99993849,0.00173780083,0.75234119,,,,
0.00190546072,0.99999462,0.00190546072,0.38036298,0.00190546072,0.99999868,0.00190546072,0.66935639,0.00190546072,1.0,0.00190546072,0.7916,0.00190546072,1.0,0.00190546072,0.99999848,0.00190546072,0.99997587,0.00190546072,0.78356677,,,,
0.00208929613,0.99999833,0.00208929613,0.40835009,0.00208929613,0.99999964,0.00208929613,0.70295517,0.00208929613,1.0,0.00208929613,0.82094,0.00208929613,1.0,0.00208929613,0.99999958,0.00208929613,0.99999135,0.00208929613,0.8133031,,,,
0.00229086765,0.99999954,0.00229086765,0.43759138,0.00229086765,0.99999991,0.00229086765,0.73590511,0.00229086765,1.0,0.00229086765,0.84839852,0.00229086765,1.0,0.00229086765,0.9999999,0.00229086765,0.99999719,0.00229086765,0.84123839,,,,
0.00251188643,0.99999989,0.00251188643,0.46800088,0.00251188643,0.99999998,0.00251188643,0.76787027,0.00251188643,1.0,0.00251188643,0.87370462,0.00251188643,1.0,0.00251188643,0.99999998,0.00251188643,0.99999918,0.00251188643,0.86709295,,,,
0.0027542287,0.99999998,0.0027542287,0.49946391,0.0027542287,1.0,0.0027542287,0.79851314,0.0027542287,1.0,0.0027542287,0.89663728,0.0027542287,1.0,0.0027542287,1.0,0.0027542287,0.99999979,0.0027542287,0.89063332,,,,
0.00301995172,1.0,0.00301995172,0.53183483,0.00301995172,1.0,0.00301995172,0.82750697,0.00301995172,1.0,0.00301995172,0.91703825,0.00301995172,1.0,0.00301995172,1.0,0.00301995172,0.99999995,0.00301995172,0.91168535,,,,
0.00331131121,1.0,0.00331131121,0.56493548,0.00331131121,1.0,0.00331131121,0.85454955,0.00331131121,1.0,0.00331131121,0.93482225,0.00331131121,1.0,0.00331131121,1.0,0.00331131121,0.99999999,0.00331131121,0.93014512,,,,
0.00363078055,1.0,0.00363078055,0.59855461,0.00363078055,1.0,0.00363078055,0.87937767,0.00363078055,1.0,0.00363078055,0.94998327,0.00363078055,1.0,0.00363078055,1.0,0.00363078055,1.0,0.00363078055,0.94598614,,,,
0.00398107171,1.0,0.00398107171,0.63244839,0.00398107171,1.0,0.00398107171,0.90178129,0.00398107171,1.0,0.00398107171,0.96259572,0.00398107171,1.0,0.00398107171,1.0,0.00398107171,1.0,0.00398107171,0.95926188,,,,
0.00436515832,1.0,0.00436515832,0.66634262,0.00436515832,1.0,0.00436515832,0.92161613,0.00436515832,1.0,0.00436515832,0.97280982,0.00436515832,1.0,0.00436515832,1.0,0.00436515832,1.0,0.00436515832,0.9701026,,,,
0.00478630092,1.0,0.00478630092,0.69993656,0.00478630092,1.0,0.00478630092,0.93881335,0.00478630092,1.0,0.00478630092,0.98084111,0.00478630092,1.0,0.00478630092,1.0,0.00478630092,1.0,0.00478630092,0.97870641,,,,
0.0052480746,1.0,0.0052480746,0.73290893,0.0052480746,1.0,0.0052480746,0.95338488,0.0052480746,1.0,0.0052480746,0.98695464,0.0052480746,1.0,0.0052480746,1.0,0.0052480746,1.0,0.0052480746,0.98532491,,,,
0.00575439937,1.0,0.00575439937,0.76492593,0.00575439937,1.0,0.00575439937,0.96542352,0.00575439937,1.0,0.00575439937,0.99144555,0.00575439937,1.0,0.00575439937,1.0,0.00575439937,1.0,0.00575439937,0.99024476,,,,
0.00630957344,1.0,0.00630957344,0.79565147,0.00630957344,1.0,0.00630957344,0.97509696,0.00630957344,1.0,0.00630957344,0.99461792,0.00630957344,1.0,0.00630957344,1.0,0.00630957344,1.0,0.00630957344,0.99376706,,,,
0.00691830971,1.0,0.00691830971,0.82475926,0.00691830971,1.0,0.00691830971,0.98263585,0.00691830971,1.0,0.00691830971,0.99676455,0.00691830971,1.0,0.00691830971,1.0,0.00691830971,1.0,0.00691830971,0.99618701,,,,
0.00758577575,1.0,0.00758577575,0.85194642,0.00758577575,1.0,0.00758577575,0.98831683,0.00758577575,1.0,0.00758577575,0.99815004,0.00758577575,1.0,0.00758577575,1.0,0.00758577575,1.0,0.00758577575,0.99777611,,,,
0.00831763771,1.0,0.00831763771,0.87694778,0.00831763771,1.0,0.00831763771,0.99244215,0.00831763771,1.0,0.00831763771,0.99899897,0.00831763771,1.0,0.00831763771,1.0,0.00831763771,1.0,0.00831763771,0.99876914,,,,
0.00912010839,1.0,0.00912010839,0.89954991,0.00912010839,1.0,0.00912010839,0.9953181,0.00912010839,1.0,0.00912010839,0.99949024,0.00912010839,1.0,0.00912010839,1.0,0.00912010839,1.0,0.00912010839,0.99935684,,,,
0.01,1.0,0.01,0.91960373,0.01,1.0,0.01,0.99723497,0.01,1.0,0.01,0.9997572,0.01,1.0,0.01,1.0,0.01,1.0,0.01,0.9996845,,,,
0.010964782,1.0,0.010964782,0.93703428,0.010964782,1.0,0.010964782,0.99845088,0.010964782,1.0,0.010964782,0.99989257,0.010964782,1.0,0.010964782,1.0,0.010964782,1.0,0.010964782,0.9998556,,,,
0.0120226443,1.0,0.0120226443,0.95184639,0.0120226443,1.0,0.0120226443,0.99918117,0.0120226443,1.0,0.0120226443,0.99995618,0.0120226443,1.0,0.0120226443,1.0,0.0120226443,1.0,0.0120226443,0.99993876,,,,
0.0131825674,1.0,0.0131825674,0.96412509,0.0131825674,1.0,0.0131825674,0.99959414,0.0131825674,1.0,0.0131825674,0.99998365,0.0131825674,1.0,0.0131825674,1.0,0.0131825674,1.0,0.0131825674,0.99997611,,,,
0.0144543977,1.0,0.0144543977,0.97403025,0.0144543977,1.0,0.0144543977,0.99981264,0.0144543977,1.0,0.0144543977,0.99999448,0.0144543977,1.0,0.0144543977,1.0,0.0144543977,1.0,0.0144543977,0.9999915,,,,
0.0158489319,1.0,0.0158489319,0.9817852,0.0158489319,1.0,0.0158489319,0.99992005,0.0158489319,1.0,0.0158489319,0.99999833,0.0158489319,1.0,0.0158489319,1.0,0.0158489319,1.0,0.0158489319,0.99999727,,,,
0.0173780083,1.0,0.0173780083,0.98766044,0.0173780083,1.0,0.0173780083,0.99996873,0.0173780083,1.0,0.0173780083,0.99999955,0.0173780083,1.0,0.0173780083,1.0,0.0173780083,1.0,0.0173780083,0.99999921,,,,
0.0190546072,1.0,0.0190546072,0.99195376,0.0190546072,1.0,0.0190546072,0.9999889,0.0190546072,1.0,0.0190546072,0.99999989,0.0190546072,1.0,0.0190546072,1.0,0.0190546072,1.0,0.0190546072,0.9999998,,,,
0.0208929613,1.0,0.0208929613,0.99496906,0.0208929613,1.0,0.0208929613,0.99999646,0.0208929613,1.0,0.0208929613,0.99999998,0.0208929613,1.0,0.0208929613,1.0,0.0208929613,1.0,0.0208929613,0.99999996,,,,
0.0229086765,1.0,0.0229086765,0.99699639,0.0229086765,1.0,0.0229086765,0.999999,0.0229086765,1.0,0.0229086765,1.0,0.0229086765,1.0,0.0229086765,1.0,0.0229086765,1.0,0.0229086765,0.99999999,,,,
0.0251188643,1.0,0.0251188643,0.99829564,0.0251188643,1.0,0.0251188643,0.99999975,0.0251188643,1.0,0.0251188643,1.0,0.0251188643,1.0,0.0251188643,1.0,0.0251188643,1.0,0.0251188643,1.0,,,,
0.027542287,1.0,0.027542287,0.99908552,0.027542287,1.0,0.027542287,0.99999995,0.027542287,1.0,0.027542287,1.0,0.027542287,1.0,0.027542287,1.0,0.027542287,1.0,0.027542287,1.0,,,,
0.0301995172,1.0,0.0301995172,0.99953866,0.0301995172,1.0,0.0301995172,0.99999999,0.0301995172,1.0,0.0301995172,1.0,0.0301995172,1.0,0.0301995172,1.0,0.0301995172,1.0,0.0301995172,1.0,,,,
0.0331131121,1.0,0.0331131121,0.99978254,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,0.0331131121,1.0,,,,
0.0363078055,1.0,0.0363078055,0.99990489,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,0.0363078055,1.0,,,,
0.0398107171,1.0,0.0398107171,0.9999617,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,0.0398107171,1.0,,,,
0.0436515832,1.0,0.0436515832,0.99998592,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,0.0436515832,1.0,,,,
0.0478630092,1.0,0.0478630092,0.99999532,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,0.0478630092,1.0,,,,
0.052480746,1.0,0.052480746,0.99999861,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,0.052480746,1.0,,,,
0.0575439937,1.0,0.0575439937,0.99999963,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,0.0575439937,1.0,,,,
0.0630957344,1.0,0.0630957344,0.99999992,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,0.0630957344,1.0,,,,
0.0691830971,1.0,0.0691830971,0.99999998,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,0.0691830971,1.0,,,,
0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,0.0758577575,1.0,,,,
0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,0.0831763771,1.0,,,,
0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,0.0912010839,1.0,,,,
0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,0.1,1.0,,,,


==> data/psr-bv.csv <==
two-qubit-gate-error,sample-error-rate 0,sample-error-rate 1
1e-05,0.06168445,0.00250661
1.0964782e-05,0.06743055,0.00274812
1.20226443e-05,0.07369058,0.00301285
1.31825674e-05,0.08050629,0.00330305
1.44543977e-05,0.08792194,0.00362114
1.58489319e-05,0.09598432,0.00396981
1.73780083e-05,0.10474265,0.00435198
1.90546072e-05,0.11424847,0.00477085
2.08929613e-05,0.12455544,0.00522993
2.29086765e-05,0.135719,0.00573306
2.51188643e-05,0.14779605,0.00628444
2.7542287e-05,0.16084441,0.00688867
3.01995172e-05,0.17492213,0.00755077
3.31131121e-05,0.19008675,0.00827624
3.63078055e-05,0.20639427,0.0090711
3.98107171e-05,0.22389797,0.00994191
4.36515832e-05,0.24264699,0.01089587
4.78630092e-05,0.26268471,0.0119408
5.2480746e-05,0.28404683,0.01308529
5.75439937e-05,0.30675924,0.01433867
6.30957344e-05,0.33083563,0.01571115
6.91830971e-05,0.3562749,0.01721386
7.58577575e-05,0.38305832,0.01885893
8.31763771e-05,0.41114668,0.02065955
9.12010839e-05,0.44047733,0.0226301
0.0001,0.47096132,0.02478624
0.00010964782,0.50248086,0.02714494
0.000120226443,0.53488719,0.02972467
0.000131825674,0.56799911,0.03254546
0.000144543977,0.60160259,0.035629
0.000158489319,0.63545148,0.03899877
0.000173780083,0.66926986,0.04268018
0.000190546072,0.70275616,0.0467006
0.000208929613,0.73558931,0.05108958
0.000229086765,0.76743698,0.05587885
0.000251188643,0.79796595,0.0611025
0.00027542287,0.82685422,0.06679702
0.000301995172,0.85380459,0.07300139
0.000331131121,0.87855875,0.0797571
0.000363078055,0.90091103,0.08710822
0.000398107171,0.92072049,0.09510131
0.000436515832,0.93792013,0.10378543
0.000478630092,0.95252193,0.11321194
0.00052480746,0.96461666,0.12343438
0.000575439937,0.97436791,0.13450813
0.000630957344,0.98200053,0.14649009
0.000691830971,0.98778419,0.15943812
0.000758577575,0.99201376,0.17341048
0.000831763771,0.99498868,0.18846497
0.000912010839,0.99699369,0.20465801
0.001,0.99828327,0.22204346
0.0010964782,0.99907127,0.24067122
0.00120226443,0.99952648,0.26058564
0.00131825674,0.99977377,0.28182361
0.00144543977,0.99989935,0.30441246
0.00158489319,0.99995859,0.32836761
0.00173780083,0.99998436,0.35368993
0.00190546072,0.99999462,0.38036298
0.00208929613,0.99999833,0.40835009
0.00229086765,0.99999954,0.43759138
0.00251188643,0.99999989,0.46800088
0.0027542287,0.99999998,0.49946391
0.00301995172,1.0,0.53183483
0.00331131121,1.0,0.56493548
0.00363078055,1.0,0.59855461
0.00398107171,1.0,0.63244839
0.00436515832,1.0,0.66634262
0.00478630092,1.0,0.69993656
0.0052480746,1.0,0.73290893
0.00575439937,1.0,0.76492593
0.00630957344,1.0,0.79565147
0.00691830971,1.0,0.82475926
0.00758577575,1.0,0.85194642
0.00831763771,1.0,0.87694778
0.00912010839,1.0,0.89954991
0.01,1.0,0.91960373
0.010964782,1.0,0.93703428
0.0120226443,1.0,0.95184639
0.0131825674,1.0,0.96412509
0.0144543977,1.0,0.97403025
0.0158489319,1.0,0.9817852
0.0173780083,1.0,0.98766044
0.0190546072,1.0,0.99195376
0.0208929613,1.0,0.99496906
0.0229086765,1.0,0.99699639
0.0251188643,1.0,0.99829564
0.027542287,1.0,0.99908552
0.0301995172,1.0,0.99953866
0.0331131121,1.0,0.99978254
0.0363078055,1.0,0.99990489
0.0398107171,1.0,0.9999617
0.0436515832,1.0,0.99998592
0.0478630092,1.0,0.99999532
0.052480746,1.0,0.99999861
0.0575439937,1.0,0.99999963
0.0630957344,1.0,0.99999992
0.0691830971,1.0,0.99999998
0.0758577575,1.0,1.0
0.0831763771,1.0,1.0
0.0912010839,1.0,1.0
0.1,1.0,1.0


==> data/psr-cnu.csv <==
two-qubit-gate-error,superconducting  0,neutral-atom  1
1e-05,0.06857907,0.00577253
1.0964782e-05,0.07494139,0.0063277
1.20226443e-05,0.08186759,0.00693607
1.31825674e-05,0.08940244,0.00760272
1.44543977e-05,0.09759318,0.00833317
1.58489319e-05,0.10648949,0.00913347
1.73780083e-05,0.11614334,0.01001026
1.90546072e-05,0.12660874,0.01097074
2.08929613e-05,0.13794145,0.01202283
2.29086765e-05,0.15019858,0.01317514
2.51188643e-05,0.16343805,0.0144371
2.7542287e-05,0.1777179,0.01581895
3.01995172e-05,0.19309543,0.01733192
3.31131121e-05,0.20962624,0.01898819
3.63078055e-05,0.22736294,0.02080107
3.98107171e-05,0.24635371,0.02278502
4.36515832e-05,0.26664062,0.02495579
4.78630092e-05,0.28825767,0.02733048
5.2480746e-05,0.31122864,0.02992767
5.75439937e-05,0.33556462,0.03276751
6.30957344e-05,0.36126137,0.03587183
6.91830971e-05,0.3882965,0.03926427
7.58577575e-05,0.41662657,0.04297037
8.31763771e-05,0.44618415,0.0470177
9.12010839e-05,0.47687501,0.05143595
0.0001,0.5085756,0.05625706
0.00010964782,0.54113108,0.06151531
0.000120226443,0.57435404,0.06724739
0.000131825674,0.60802422,0.0734925
0.000144543977,0.64188958,0.08029237
0.000158489319,0.67566895,0.08769126
0.000173780083,0.70905652,0.09573598
0.000190546072,0.74172837,0.10447582
0.000208929613,0.77335113,0.11396236
0.000229086765,0.80359272,0.12424936
0.000251188643,0.83213479,0.13539241
0.00027542287,0.85868641,0.14744858
0.000301995172,0.88299826,0.16047589
0.000331131121,0.90487608,0.1745327
0.000363078055,0.92419239,0.18967689
0.000398107171,0.94089496,0.20596485
0.000436515832,0.95501093,0.22345037
0.000478630092,0.96664553,0.24218316
0.00052480746,0.97597508,0.26220727
0.000575439937,0.98323434,0.28355913
0.000630957344,0.98869935,0.30626549
0.000691830971,0.99266745,0.33034096
0.000758577575,0.99543668,0.3557854
0.000831763771,0.99728712,0.38258115
0.000912010839,0.99846614,0.41069003
0.001,0.99917919,0.4400504
0.0010964782,0.99958648,0.47057426
0.00120226443,0.99980501,0.50214458
0.00131825674,0.99991449,0.53461314
0.00144543977,0.99996537,0.56779897
0.00158489319,0.99998714,0.6014878
0.00173780083,0.99999566,0.63543271
0.00190546072,0.99999868,0.66935639
0.00208929613,0.99999964,0.70295517
0.00229086765,0.99999991,0.73590511
0.00251188643,0.99999998,0.76787027
0.0027542287,1.0,0.79851314
0.00301995172,1.0,0.82750697
0.00331131121,1.0,0.85454955
0.00363078055,1.0,0.87937767
0.00398107171,1.0,0.90178129
0.00436515832,1.0,0.92161613
0.00478630092,1.0,0.93881335
0.0052480746,1.0,0.95338488
0.00575439937,1.0,0.96542352
0.00630957344,1.0,0.97509696
0.00691830971,1.0,0.98263585
0.00758577575,1.0,0.98831683
0.00831763771,1.0,0.99244215
0.00912010839,1.0,0.9953181
0.01,1.0,0.99723497
0.010964782,1.0,0.99845088
0.0120226443,1.0,0.99918117
0.0131825674,1.0,0.99959414
0.0144543977,1.0,0.99981264
0.0158489319,1.0,0.99992005
0.0173780083,1.0,0.99996873
0.0190546072,1.0,0.9999889
0.0208929613,1.0,0.99999646
0.0229086765,1.0,0.999999
0.0251188643,1.0,0.99999975
0.027542287,1.0,0.99999995
0.0301995172,1.0,0.99999999
0.0331131121,1.0,1.0
0.0363078055,1.0,1.0
0.0398107171,1.0,1.0
0.0436515832,1.0,1.0
0.0478630092,1.0,1.0
0.052480746,1.0,1.0
0.0575439937,1.0,1.0
0.0630957344,1.0,1.0
0.0691830971,1.0,1.0
0.0758577575,1.0,1.0
0.0831763771,1.0,1.0
0.0912010839,1.0,1.0
0.1,1.0,1.0


==> data/psr-cuccaro.csv <==
two-qubit-gate-error,0,1
1e-05,0.11786577,0.00817571
1.0964782e-05,0.12847478,0.00896096
1.20226443e-05,0.13996075,0.00982125
1.31825674e-05,0.15238095,0.01076368
1.44543977e-05,0.16579337,0.01179602
1.58489319e-05,0.18025599,0.01292671
1.73780083e-05,0.1958259,0.01416501
1.90546072e-05,0.21255828,0.01552101
2.08929613e-05,0.2305051,0.01700569
2.29086765e-05,0.2497136,0.01863104
2.51188643e-05,0.27022465,0.02041012
2.7542287e-05,0.29207066,0.02235716
3.01995172e-05,0.31527342,0.02448761
3.31131121e-05,0.3398416,0.02681828
3.63078055e-05,0.36576807,0.02936743
3.98107171e-05,0.39302707,0.03215487
4.36515832e-05,0.42157129,0.03520207
4.78630092e-05,0.4513289,0.03853226
5.2480746e-05,0.48220087,0.04217058
5.75439937e-05,0.51405844,0.04614415
6.30957344e-05,0.54674131,0.0504822
6.91830971e-05,0.58005644,0.05521618
7.58577575e-05,0.61377807,0.06037986
8.31763771e-05,0.64764898,0.06600938
9.12010839e-05,0.68138343,0.07214341
0.0001,0.71467203,0.07882309
0.00010964782,0.74718859,0.08609214
0.000120226443,0.77859917,0.0939968
0.000131825674,0.80857313,0.10258578
0.000144543977,0.83679579,0.11191017
0.000158489319,0.86298236,0.1220232
0.000173780083,0.88689194,0.13298003
0.000190546072,0.90834093,0.14483737
0.000208929613,0.92721415,0.157653
0.000229086765,0.94347272,0.17148513
0.000251188643,0.95715731,0.18639169
0.00027542287,0.9683859,0.20242932
0.000301995172,0.97734574,0.2196523
0.000331131121,0.9842799,0.23811112
0.000363078055,0.98946949,0.25785096
0.000398107171,0.99321336,0.27890982
0.000436515832,0.9958077,0.30131641
0.000478630092,0.9975279,0.32508787
0.00052480746,0.99861469,0.35022716
0.000575439937,0.99926589,0.37672029
0.000630957344,0.9996341,0.40453345
0.000691830971,0.99982947,0.43361001
0.000758577575,0.99992617,0.46386765
0.000831763771,0.99997052,0.49519565
0.000912010839,0.99998922,0.5274526
0.001,0.99999643,0.56046479
0.0010964782,0.99999893,0.59402537
0.00120226443,0.99999972,0.62789485
0.00131825674,0.99999993,0.66180293
0.00144543977,0.99999999,0.69545222
0.00158489319,1.0,0.72852383
0.00173780083,1.0,0.7606852
0.00190546072,1.0,0.7916
0.00208929613,1.0,0.82094
0.00229086765,1.0,0.84839852
0.00251188643,1.0,0.87370462
0.0027542287,1.0,0.89663728
0.00301995172,1.0,0.91703825
0.00331131121,1.0,0.93482225
0.00363078055,1.0,0.94998327
0.00398107171,1.0,0.96259572
0.00436515832,1.0,0.97280982
0.00478630092,1.0,0.98084111
0.0052480746,1.0,0.98695464
0.00575439937,1.0,0.99144555
0.00630957344,1.0,0.99461792
0.00691830971,1.0,0.99676455
0.00758577575,1.0,0.99815004
0.00831763771,1.0,0.99899897
0.00912010839,1.0,0.99949024
0.01,1.0,0.9997572
0.010964782,1.0,0.99989257
0.0120226443,1.0,0.99995618
0.0131825674,1.0,0.99998365
0.0144543977,1.0,0.99999448
0.0158489319,1.0,0.99999833
0.0173780083,1.0,0.99999955
0.0190546072,1.0,0.99999989
0.0208929613,1.0,0.99999998
0.0229086765,1.0,1.0
0.0251188643,1.0,1.0
0.027542287,1.0,1.0
0.0301995172,1.0,1.0
0.0331131121,1.0,1.0
0.0363078055,1.0,1.0
0.0398107171,1.0,1.0
0.0436515832,1.0,1.0
0.0478630092,1.0,1.0
0.052480746,1.0,1.0
0.0575439937,1.0,1.0
0.0630957344,1.0,1.0
0.0691830971,1.0,1.0
0.0758577575,1.0,1.0
0.0831763771,1.0,1.0
0.0912010839,1.0,1.0
0.1,1.0,1.0


==> data/psr-qaoa.csv <==
two-qubit-gate-error,0,1
1e-05,0.05425797,0.00799311
1.0964782e-05,0.05933436,0.00876088
1.20226443e-05,0.06486921,0.00960205
1.31825674e-05,0.07090062,0.01052355
1.44543977e-05,0.07746922,0.01153298
1.58489319e-05,0.0846182,0.01263861
1.73780083e-05,0.09239324,0.01384948
1.90546072e-05,0.10084251,0.01517548
2.08929613e-05,0.11001659,0.01662736
2.29086765e-05,0.11996822,0.01821686
2.51188643e-05,0.13075211,0.01995676
2.7542287e-05,0.1424246,0.02186098
3.01995172e-05,0.15504316,0.02394467
3.31131121e-05,0.16866584,0.02622429
3.63078055e-05,0.18335051,0.02871774
3.98107171e-05,0.19915398,0.03144442
4.36515832e-05,0.21613088,0.03442538
4.78630092e-05,0.23433232,0.0376834
5.2480746e-05,0.25380443,0.04124313
5.75439937e-05,0.27458648,0.04513118
6.30957344e-05,0.29670893,0.04937625
6.91830971e-05,0.32019107,0.0540092
7.58577575e-05,0.34503859,0.05906322
8.31763771e-05,0.37124077,0.06457384
9.12010839e-05,0.39876768,0.07057908
0.0001,0.42756724,0.07711943
0.00010964782,0.45756226,0.08423796
0.000120226443,0.48864782,0.09198024
0.000131825674,0.52068883,0.10039436
0.000144543977,0.55351835,0.10953077
0.000158489319,0.58693661,0.11944214
0.000173780083,0.62071123,0.13018313
0.000190546072,0.65457886,0.14181003
0.000208929613,0.68824845,0.15438032
0.000229086765,0.72140652,0.16795207
0.000251188643,0.75372447,0.18258324
0.00027542287,0.78486805,0.19833079
0.000301995172,0.81450879,0.21524953
0.000331131121,0.84233695,0.2333909
0.000363078055,0.86807556,0.25280137
0.000398107171,0.89149442,0.27352072
0.000436515832,0.91242306,0.29558
0.000478630092,0.93076144,0.31899922
0.00052480746,0.94648686,0.34378491
0.000575439937,0.9596562,0.36992738
0.000630957344,0.97040248,0.3973978
0.000691830971,0.97892568,0.42614536
0.000758577575,0.98547826,0.45609427
0.000831763771,0.99034667,0.48714107
0.000912010839,0.99383088,0.51915222
0.001,0.99622424,0.55196231
0.0010964782,0.99779601,0.5853731
0.00120226443,0.99877861,0.61915357
0.00131825674,0.99936062,0.65304152
0.00144543977,0.99968556,0.68674675
0.00158489319,0.9998556,0.7199562
0.00173780083,0.99993849,0.75234119
0.00190546072,0.99997587,0.78356677
0.00208929613,0.99999135,0.8133031
0.00229086765,0.99999719,0.84123839
0.00251188643,0.99999918,0.86709295
0.0027542287,0.99999979,0.89063332
0.00301995172,0.99999995,0.91168535
0.00331131121,0.99999999,0.93014512
0.00363078055,1.0,0.94598614
0.00398107171,1.0,0.95926188
0.00436515832,1.0,0.9701026
0.00478630092,1.0,0.97870641
0.0052480746,1.0,0.98532491
0.00575439937,1.0,0.99024476
0.00630957344,1.0,0.99376706
0.00691830971,1.0,0.99618701
0.00758577575,1.0,0.99777611
0.00831763771,1.0,0.99876914
0.00912010839,1.0,0.99935684
0.01,1.0,0.9996845
0.010964782,1.0,0.9998556
0.0120226443,1.0,0.99993876
0.0131825674,1.0,0.99997611
0.0144543977,1.0,0.9999915
0.0158489319,1.0,0.99999727
0.0173780083,1.0,0.99999921
0.0190546072,1.0,0.9999998
0.0208929613,1.0,0.99999996
0.0229086765,1.0,0.99999999
0.0251188643,1.0,1.0
0.027542287,1.0,1.0
0.0301995172,1.0,1.0
0.0331131121,1.0,1.0
0.0363078055,1.0,1.0
0.0398107171,1.0,1.0
0.0436515832,1.0,1.0
0.0478630092,1.0,1.0
0.052480746,1.0,1.0
0.0575439937,1.0,1.0
0.0630957344,1.0,1.0
0.0691830971,1.0,1.0
0.0758577575,1.0,1.0
0.0831763771,1.0,1.0
0.0912010839,1.0,1.0
0.1,1.0,1.0


==> data/psr-qft-adder.csv <==
two-qubit-gate-error,sample-error-rate 0,sample-error-rate 1
1e-05,0.26275911,0.06785175
1.0964782e-05,0.28412599,0.07414934
1.20226443e-05,0.30684323,0.08100562
1.31825674e-05,0.33092447,0.08846505
1.44543977e-05,0.35636852,0.09657459
1.58489319e-05,0.38315662,0.10538363
1.73780083e-05,0.41124947,0.11494387
1.90546072e-05,0.4405843,0.12530909
2.08929613e-05,0.4710721,0.13653487
2.29086765e-05,0.50259495,0.1486782
2.51188643e-05,0.53500398,0.16179692
2.7542287e-05,0.56811788,0.1759491
3.01995172e-05,0.60172249,0.19119221
3.31131121e-05,0.63557156,0.20758209
3.63078055e-05,0.66938907,0.2251718
3.98107171e-05,0.70287338,0.24401013
4.36515832e-05,0.73570337,0.26414001
4.78630092e-05,0.76754669,0.28559651
5.2480746e-05,0.79807015,0.30840478
5.75439937e-05,0.82695182,0.33257756
6.30957344e-05,0.85389464,0.35811261
6.91830971e-05,0.87864046,0.38498988
7.58577575e-05,0.90098382,0.41316861
8.31763771e-05,0.92078404,0.44258441
9.12010839e-05,0.93797442,0.47314639
0.0001,0.9525672,0.50473466
0.00010964782,0.96465342,0.53719819
0.000120226443,0.97439691,0.5703535
0.000131825674,0.98202269,0.60398422
0.000144543977,0.98780054,0.63784201
0.000158489319,0.99202537,0.67164894
0.000173780083,0.99499658,0.70510181
0.000190546072,0.99699883,0.73787842
0.000208929613,0.99828645,0.76964593
0.000229086765,0.99907313,0.80007143
0.000251188643,0.99952751,0.82883413
0.00027542287,0.9997743,0.85563904
0.000301995172,0.9998996,0.88023102
0.000331131121,0.9999587,0.90240853
0.000363078055,0.99998441,0.92203553
0.000398107171,0.99999464,0.93905046
0.000436515832,0.99999834,0.95347094
0.000478630092,0.99999954,0.96539315
0.00052480746,0.99999989,0.97498556
0.000575439937,0.99999998,0.98247684
0.000630957344,1.0,0.98813923
0.000691830971,1.0,0.99226873
0.000758577575,1.0,0.99516445
0.000831763771,1.0,0.99710956
0.000912010839,1.0,0.99835599
0.001,1.0,0.99911451
0.0010964782,1.0,0.99955072
0.00120226443,1.0,0.99978651
0.00131825674,1.0,0.99990558
0.00144543977,1.0,0.99996141
0.00158489319,1.0,0.99998553
0.00173780083,1.0,0.99999507
0.00190546072,1.0,0.99999848
0.00208929613,1.0,0.99999958
0.00229086765,1.0,0.9999999
0.00251188643,1.0,0.99999998
0.0027542287,1.0,1.0
0.00301995172,1.0,1.0
0.00331131121,1.0,1.0
0.00363078055,1.0,1.0
0.00398107171,1.0,1.0
0.00436515832,1.0,1.0
0.00478630092,1.0,1.0
0.0052480746,1.0,1.0
0.00575439937,1.0,1.0
0.00630957344,1.0,1.0
0.00691830971,1.0,1.0
0.00758577575,1.0,1.0
0.00831763771,1.0,1.0
0.00912010839,1.0,1.0
0.01,1.0,1.0
0.010964782,1.0,1.0
0.0120226443,1.0,1.0
0.0131825674,1.0,1.0
0.0144543977,1.0,1.0
0.0158489319,1.0,1.0
0.0173780083,1.0,1.0
0.0190546072,1.0,1.0
0.0208929613,1.0,1.0
0.0229086765,1.0,1.0
0.0251188643,1.0,1.0
0.027542287,1.0,1.0
0.0301995172,1.0,1.0
0.0331131121,1.0,1.0
0.0363078055,1.0,1.0
0.0398107171,1.0,1.0
0.0436515832,1.0,1.0
0.0478630092,1.0,1.0
0.052480746,1.0,1.0
0.0575439937,1.0,1.0
0.0630957344,1.0,1.0
0.0691830971,1.0,1.0
0.0758577575,1.0,1.0
0.0831763771,1.0,1.0
0.0912010839,1.0,1.0
0.1,1.0,1.0


==> svg-inkscape/diagram-distances-and-loss.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4f, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram-distances-and-loss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{601.35990229bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23836112)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram-distances-and-loss.pdf}}%
    \put(0.12074284,0.00451613){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a) Restriction Zone\end{tabular}}}}%
    \put(0.37329543,0.00451613){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b) Max Distance 1.5\end{tabular}}}}%
    \put(0.62584802,0.00451613){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(c) Max Distance 3\end{tabular}}}}%
    \put(0.87840061,0.00451613){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(d) Atom Loss\end{tabular}}}}%
  \end{picture}%
\endgroup%

